Globally Optimal Spectrum- and Energy-Efficient Beamforming for Rate Splitting Multiple Access

Rate splitting multiple access (RSMA) is a promising non-orthogonal transmission strategy for next-generation wireless networks. It has been shown to outperform existing multiple access schemes in terms of spectral and energy efficiency when suboptimal beamforming schemes are employed. In this work, we fill the gap between suboptimal and truly optimal beamforming schemes and conclusively establish the superior spectral and energy efficiency of RSMA. To this end, we propose a successive incumbent transcending (SIT) branch and bound (BB) algorithm to find globally optimal beamforming solutions that maximize the weighted sum rate or energy efficiency of RSMA in Gaussian multiple-input single-output (MISO) broadcast channels. Numerical results show that RSMA exhibits an explicit globally optimal spectral and energy efficiency gain over conventional multi-user linear precoding (MU-LP) and power-domain non-orthogonal multiple access (NOMA). Compared to existing globally optimal beamforming algorithms for MU-LP, the proposed SIT BB not only improves the numerical stability but also achieves faster convergence. Moreover, for the first time, we show that the spectral/energy efficiency of RSMA achieved by suboptimal beamforming schemes (including weighted minimum mean squared error (WMMSE) and successive convex approximation) almost coincides with the corresponding globally optimal performance, making it a valid choice for performance comparisons. The globally optimal results provided in this work are imperative to the ongoing research on RSMA as they serve as benchmarks for existing suboptimal beamforming strategies and those to be developed in multi-antenna broadcast channels.

==> EE_Nt2bias03QoS1Pnoise1mW.dat <==
Power,RSMA,MULP,NOMA,LO_RSMA,LO_MULP,LO_NOMA
4,2.6049520290128165,2.0180360397487846,2.5990981958398605,2.609807269553029,2.022466135663953,2.596705150860775
6,2.967488823621402,2.5076365420894833,2.93371721957289,2.9706077012452097,2.5110758416965506,2.9370250495787222
8,3.375904486662956,2.9682013092418122,3.254965622804441,3.380124214754539,2.971587458350456,3.257581086141099
10,3.8338312219285906,3.4231289636049866,3.5638037204758675,3.836955624584905,3.425902517716738,3.5670691529908245
12,4.3263814301720815,3.8973981999294165,3.858104593280234,4.331149674594543,3.9004616472689095,3.861351375866515
14,4.831787589846987,4.3815218396053845,4.1279080420034555,4.836109521657191,4.384180880947425,4.13145975751825
16,5.3110196491367185,4.85661450184909,4.359360791055718,5.315852067275169,4.858904006241916,4.362813927664832
18,5.7254893677791845,5.27536425421179,4.529940744616627,5.72949455629858,5.278571595225123,4.533784244341136
20,6.020874277753188,5.587528810629228,4.610806581453088,6.025785235736633,5.590971791994799,4.614994719841288
22,6.14117347178195,5.73314115446068,4.615490569026898,6.1452192636680625,5.736729597669244,4.619380889972687
24,6.142831621968052,5.740223305135551,4.615725734904017,6.147042395006585,5.744180437857888,4.6193847514574475


==> EE_Nt2bias1QoS1Pnoise1mW.dat <==
Power,RSMA,MULP,NOMA,LO_RSMA,LO_MULP,LO_NOMA
4,2.794114567123936,1.9912033204931248,2.6786702615894176,2.797661632375046,1.9962574944520364,2.681956130753842
6,3.2138040650489708,2.3908665901792907,2.9982346666433557,3.2192042943856944,2.3936554350414307,3.002166805355107
8,3.6622366374256132,2.8317688953502667,3.3145972248628284,3.6663938472522797,2.835053225163069,3.317688259424523
10,4.142272947864231,3.2969231463752284,3.6229509477783703,4.145184051995971,3.2994847596894763,3.6251194830745805
12,4.643353137722505,3.773543065247596,3.9155458536663317,4.647712281577978,3.7760956286170293,3.918320245361811
14,5.149159670972565,4.2594725460502865,4.1851813693801345,5.153323317297376,4.261834702100725,4.187510541120139
16,5.624152078181839,4.730654626655614,4.415352410003319,5.628439672959228,4.734095210555289,4.417711925642589
18,6.029021979524499,5.1518315758682816,4.583621758588661,6.032903924435633,5.155233647803884,4.587016651623355
20,6.310530455564067,5.468667339743407,4.662404024066717,6.315106527380898,5.471657922482603,4.6658184747791775
22,6.4121973915016515,5.621575111792136,4.6650117896754395,6.41711295804999,5.624714404612045,4.669508392835659
24,6.4133917393444015,5.636685503979971,4.665301187367599,6.4183565396524624,5.640130436579328,4.6695091268089834


==> RateRegion_SNR20Nt2bias03.dat <==
Weights,MULP_R1,MULP_R2,NOMA_R1,NOMA_R2,RSMA_R1,RSMA_R2,LO_MULP_R1,LO_MULP_R2,LO_NOMA_R1,LO_NOMA_R2,LO_RSMA_R1,LO_RSMA_R2
0,6.887958009371251,0.0045581919640535744,6.888080069213702,0.004345063007759779,6.888334507091298,0.004142722032086355,6.892566162256086,9.452733945683348e-17,6.892566447543929,0.0,6.869787989766539,0.0
1,6.887920951439105,0.005620607827860707,6.888291126006827,0.004051246671468296,6.885201823559255,0.04036001556579244,6.892566178494083,2.355864735106073e-07,6.892566215020945,7.201811064187952e-10,6.866899013424801,0.0402307848272578
2,6.8876675120342,0.007288959451227976,6.888437419440141,0.003914925257158644,6.882792956716023,0.06386112705140642,6.892566210330333,4.0530221217125697e-07,6.8925663547530975,6.866177099539903e-10,6.865369983105535,0.05689451379831176
3,6.887647835918949,0.005634603357531551,6.887935269167868,0.0043964533659574785,6.881681556452185,0.07071236741600628,6.892566078668859,1.0864313543337565e-06,6.8925662234058676,2.5074116159409014e-09,6.862941721311818,0.07968894422893927
4,6.887228392707012,0.007232657226063601,6.8882601317991865,0.004121367740705465,6.8790785251937985,0.09306311146452803,6.883855910758875,0.05351798606379352,6.892566328383476,2.0456639300478057e-09,6.858212317794474,0.11877805912611475
5,6.883239585999461,0.033958971915207414,6.888399230072852,0.003948603672600291,6.871335037719546,0.14679730131753588,6.881889005334262,0.0665637790731053,6.892566232694004,1.5066432639306576e-09,6.8526521213312135,0.15949514334337928
6,6.877189043305961,0.07272289010257181,6.888504270798395,0.0038826869020666286,6.862625672877684,0.1995113106608634,6.880453949555287,0.07502122558016469,6.892566202367449,2.7366178753321032e-09,6.846480106206832,0.19990065485168063
7,6.875302203179945,0.08223762961624505,6.888135937836488,0.004218255555949563,6.85276086848248,0.2560582137208874,6.872103135955271,0.11128637134037969,6.892566020683306,8.388215356914357e-08,6.839709247208979,0.23922832749984402
8,6.872772549340332,0.09399441203563433,6.888242228406075,0.004139369071642628,6.84621595533381,0.28679485724536835,6.864023015606942,0.14575083360728905,6.892566262050721,8.895283630904937e-09,6.830909992190344,0.2838057251738786
9,6.8565713829607065,0.16208264392336208,6.887720793446375,0.004613167434446779,6.838253931448594,0.32219923351910645,6.84242258480062,0.21996955896080425,6.89256628656965,1.7270538894413305e-08,6.818614241748945,0.3387432837608072
10,6.844409518201647,0.2067564310465783,6.886875134802842,0.005416443725076074,6.825716098797159,0.3702342211552776,6.807292819504105,0.3287789279020193,6.89256598642606,1.3123810874890351e-07,6.8033579070389,0.3982606672569668
11,6.8270787107072035,0.2651092728320142,6.886123529737403,0.006169069564800314,6.806958421806562,0.4381322755906301,6.773436590344186,0.43098674660837993,6.892566161457747,5.786289489225415e-08,6.78515342462881,0.4616869042765315
12,6.780071889698322,0.4038117885776853,6.884705119006807,0.007435328814485172,6.781645220290802,0.5162116130300497,6.758967097177199,0.47381121108352864,6.892566149630757,9.50857111127051e-08,6.759254712775088,0.5400794227053277
13,6.731899932604671,0.5347636687699002,6.879354224651505,0.021426016311187904,6.758171670137173,0.5776539814356982,6.696849606738279,0.6168498862773356,6.887453085436013,0.013530245661291048,6.7289378073669965,0.6232514425690278
14,6.707127945704336,0.5926140854328428,6.878422324488494,0.0246930268089526,6.720817809883524,0.670375541254961,6.661982948251524,0.6953771274141138,6.886365620940385,0.016083803653892448,6.693076746232391,0.7106555942115094
15,6.633770065654199,0.7478184517858592,6.874854565632752,0.0283893179091658,6.665515139853346,0.7923060715042564,6.639552915156613,0.7424896323076723,6.885011987818985,0.018919421823953095,6.652541127358566,0.7979890388766903
16,6.609330848756096,0.7920327836738451,6.876031761581679,0.028571153355526697,6.626665236990631,0.8664085989607283,6.60524448772192,0.8038600914674325,6.883314685373654,0.022089710972996366,6.607711240081151,0.883871282534181
17,6.574706042503874,0.8495549678914877,6.870770461778251,0.03598413433837746,6.576523341009821,0.9511431667053788,6.513319987521494,0.937131448115117,6.881137545736108,0.025713858507707636,6.554523962264249,0.9740957511175325
18,6.527072542562686,0.9203342391743706,6.865753915158547,0.0416930074011547,6.513921772482448,1.0473100994339264,6.432872729038813,1.0430704247174583,6.878264015047828,0.029978072721323443,6.487067590830309,1.074786650729348
19,6.424527459387321,1.0565339680913657,6.857449651474028,0.05188551222838394,6.438600509566451,1.1494599392926699,6.316617445143305,1.1795274816656416,6.874203253424217,0.03534320470159364,6.411778198694493,1.174875224129221
20,6.302920122137694,1.1990182804463594,6.848520401897625,0.06090357801952185,6.349921439701694,1.2551078210503452,6.221003193938454,1.2795665048934917,6.86746903383949,0.04325065841048578,6.329670510784086,1.2723957791841372
21,6.182243977825231,1.3254403031693858,6.751381362766168,0.15666694866849912,6.26140124277521,1.3506387974411367,6.089247480209905,1.4090881469866885,6.155878880716434,0.7519512944383893,6.239373987172938,1.3676947276311948
22,5.950241577026995,1.5406720311658464,4.13184193079254,2.7094387474812383,4.878598432974718,2.7058683314466414,5.244700229204319,2.0785376944145937,4.142236540769104,2.7039696815940597,4.768289478852801,2.805899202732373
23,5.515819072622326,1.8958803027021354,3.717711221735182,3.063687910996973,4.6005624810552375,2.943128661191971,4.664726188549623,2.417291954353096,3.711041608925259,3.0725700992622134,4.5377689571344195,2.9945927556730267
24,5.1846701314737995,2.146216053222245,3.4586410087011266,3.2610204474783258,4.4037391377180475,3.092294587688313,4.407874470112942,2.5718008647507893,3.455253115504566,3.2666015442936125,4.348207242045698,3.133055888050909
25,4.9426950321356875,2.301205555343362,3.264916927379653,3.3920677023226906,4.217957248941044,3.2178972219444186,4.034796308077701,2.746812867432731,3.262483326742148,3.3965367776414426,4.174849165261358,3.2460799587418054
26,4.635770811352045,2.4828403465860487,3.103741831175193,3.4898906422241494,4.045495401592,3.320620257246909,3.7575601004327592,2.8844419090832853,3.102030627630098,3.492827062885337,4.009529192982539,3.3423155978136503
27,4.166161582482838,2.732914508899074,2.953541096592603,3.5699741719232563,3.8848936987648433,3.40621565324016,3.1700199580905046,3.1459244558213904,2.9530699686551714,3.5724241827924192,3.8265769954914317,3.433300476589407
28,3.7717849303681446,2.9204800673889957,2.8272995620054044,3.630161303546123,3.735490792478335,3.4775181611642063,2.7333226687138326,3.330735209367953,2.831304001895946,3.630450110953606,3.6801768257712384,3.501213574823694
29,3.1564186454412924,3.178533677750472,2.713622328754581,3.678858568269117,3.572438628047256,3.5468472738664167,2.28565018877823,3.4927819500817203,2.715971388675011,3.6794171307998087,3.536368436066541,3.560808542245991
30,2.269427203730695,3.510183535278982,2.6007565266694668,3.7215778749255968,3.416895443814182,3.6054174249953825,1.9492329959152221,3.6096756528933263,2.6060929161278374,3.7209732489223177,3.3692599724635404,3.6195646438038236
31,2.0556675031896763,3.5812735595886136,2.4967999831258294,3.756478369640973,3.2698890139714583,3.6546549520414113,1.797693120424003,3.649677299804665,2.501559111074119,3.7562075625761278,3.1939312571781633,3.6738794663991152
32,1.8069134974190686,3.654313338418413,2.398145500313143,3.7859915741743375,3.1263715698444283,3.697816735834078,1.6576800103798368,3.6878133454171285,2.3993948401613454,3.7868883080644435,3.053157662656874,3.7149284609466315
33,1.5368834461897392,3.724887467512231,2.28360782360648,3.8163352518055205,2.9809393952741168,3.736448298646989,1.5364144025466184,3.7214203967677846,2.2924751348114927,3.8153535473951994,2.891578884237899,3.752771935903447
34,1.2130309132502037,3.8009899680760935,2.192356950080799,3.8382140223243804,2.8433788880476025,3.769314986204864,1.2599053647506475,3.780454687760351,2.2015575863090775,3.837032328542529,2.772351934943168,3.780931719619676
35,1.006033107872817,3.8457020805100237,2.12161519598002,3.853213889356967,2.7130506155091054,3.7970567329361544,0.8841747882561208,3.863404211457518,2.1187965194086775,3.854604017653271,2.633114816975622,3.8076074074388355
36,0.836141228195866,3.8775951966230084,2.0339855896170262,3.8700718957903284,2.582929508420525,3.8215811916036784,0.7988571694788259,3.8823202695762107,2.034672018711382,3.870533865210098,2.448190796926902,3.8363224287012114
37,0.5248494471842755,3.927620950725054,1.9540915645578025,3.8834839040473654,2.457056187598537,3.8428099851197848,0.7632005241611062,3.8883191326349293,1.9550475121347528,3.883963301549993,2.295428140206875,3.857977997248511
38,0.38244373427128525,3.9492506363817492,1.8776964295740943,3.8950430823879185,2.3247144325515836,3.862833598673555,0.6804935133430361,3.902885679016124,1.8742452793558328,3.8961030130137084,2.1904539185443004,3.873715656568692
39,0.25695777778648893,3.965564097999108,1.7894706494328827,3.9069297157686145,2.2078130912956713,3.8785839532224133,0.5250876855139004,3.9270863160192744,1.7975366430257618,3.906365022507394,2.080839813316981,3.8884174776080354
40,0.18270928196270828,3.974010332979655,1.715992292328541,3.9156386946425674,2.097589399447028,3.8918194247238755,0.3963612233551173,3.946124111202516,1.7218766692190886,3.9153837377852834,1.9825663638583129,3.9001727537911113
41,0.11736870853210352,3.980782783709814,1.6414529740223733,3.9235915776422305,1.9779847374254866,3.904610746240188,0.29317704921888493,3.9609719893674087,1.638829672722608,3.924207934968582,1.7786850063723134,3.916343715043721
42,5.881028185587889e-06,3.9910130659787693,0.00014396546838886464,3.9910121585335965,6.0028932199239406e-05,3.9909647399568904,0.0,3.9910165692756925,8.055162454292497e-11,3.991016619023767,1.2596818286386898e-13,3.9910037509864362


==> RateRegion_SNR20Nt2bias1.dat <==
Weights,MULP_R1,MULP_R2,NOMA_R1,NOMA_R2,RSMA_R1,RSMA_R2,LO_MULP_R1,LO_MULP_R2,LO_NOMA_R1,LO_NOMA_R2,LO_RSMA_R1,LO_RSMA_R2
0,7.035820133522818,0.006562234175889454,7.035613564827711,0.029189295762808844,7.035954581207087,0.0050565100149856145,7.039696947046769,3.2344438080563966e-14,7.039697085355071,2.989541028406366e-07,7.037255865336067,2.007054409042979e-09
1,7.002883671068054,0.43746366030255596,7.030495102351322,0.22188829553247413,6.945171959188031,2.034273601700231,6.9327497186302205,1.0360103296103447,7.034291821695925,0.21910750464449816,6.95267146912282,1.936776433916738
2,6.980352779269644,0.6490087933861803,7.030659304515388,0.2201459883077535,6.928686315250378,2.193850348008317,6.9137767463448565,1.1796594462250996,7.033526751544633,0.22608315708075627,6.9396478630903635,2.0711329541638905
3,6.948559042698266,0.916419447605318,7.027177390920594,0.2456794486007336,6.913164374917683,2.3199560867944014,6.906937312108224,1.2361792627150403,7.032609709626648,0.23354454952861017,6.92626732668477,2.191168469073074
4,6.928063246428221,1.0724609835613446,7.026744179665308,0.24914509693210068,6.896462130630451,2.449748600765872,6.8802182985835225,1.3946767531306612,7.031499944273287,0.2416038995440891,6.90885139217829,2.335126792657244
5,6.8787855728224425,1.4032600478937693,7.025296256645568,0.26034090127888376,6.876184332424583,2.5850752938747927,6.8578652530943796,1.5400826845020066,7.02860141223604,0.26083437006878607,6.89095776063672,2.4632288604472756
6,6.841765999365045,1.6248706352745528,7.022171928952345,0.2773200032589235,6.850750722811339,2.735184523942845,6.820343682039751,1.7449930956493689,7.025636758178316,0.27798280737353454,6.870516712124211,2.5942600644785454
7,6.831525679783939,1.6778195343879188,7.017438442305595,0.29962276508870533,6.821923734237971,2.8861313250554907,6.7880125750599944,1.9021530264822517,7.023011626354643,0.2915077366793374,6.843319342934452,2.755968897070996
8,6.75848853094379,2.0256239737608754,7.013529000865483,0.3166717043228553,6.795119087403309,3.0105787600944165,6.744279801555523,2.0840273449047193,7.0192124969942,0.30907980485200726,6.814987456476997,2.901400366019215
9,6.721509009220708,2.1787448553209643,7.010320403117437,0.3288910863760833,6.764781225051968,3.139706686889172,6.710686313798458,2.232366666286656,7.015219341774888,0.32547624137575804,6.784882798038264,3.037399930055559
10,6.655079251743148,2.4271394690685284,7.004319924334176,0.34756592733027597,6.723513849997389,3.297048937398691,6.664255304469657,2.383580372974024,7.010360215936711,0.34328628821945395,6.7449634561300424,3.2172313003254445
11,6.589513409457848,2.642647430117191,6.993564908087358,0.38006695595154766,6.675824941418383,3.454270406331406,6.596417803193297,2.586423021509462,7.001436500443942,0.3726902978842169,6.702898282739547,3.3679041698468057
12,6.5129702253046355,2.878309962199368,6.979768596598578,0.41938316856341595,6.638602715629292,3.569256185063413,6.538800228350255,2.795751055465192,6.985215468162984,0.42023984292151734,6.654763155796575,3.522276309218476
13,6.345196630619243,3.328888792651544,6.96680917432634,0.4576748365545889,6.5788026695205,3.7270342013170934,6.463415734918339,3.018673485455805,6.970783964674581,0.45793155384825635,6.604071391759393,3.6646807147847564
14,6.187127273353597,3.7025504089949677,6.9405455911714675,0.5173691658056178,6.522822019176331,3.858951006507203,6.341816594565401,3.3060130005939503,6.9505326885906396,0.504928473113781,6.547764282949826,3.805209779452691
15,6.034545265186789,4.0224038448856625,6.916005520762807,0.5679054509673138,6.458347974495082,3.9959951482607523,6.175047817560823,3.7260028878317693,6.922858144215692,0.5626851100526904,6.48339312341182,3.9472018983753956
16,5.925134122647975,4.227714343700738,6.869981263297768,0.6550040517879703,6.395352161848792,4.117215283191827,6.069455026035798,3.939356181900501,6.8691252544112595,0.663304333576393,6.412680951287974,4.086106820097442
17,5.840687328625469,4.369089467220698,6.816398597913553,0.7458949215381712,6.306218346868601,4.267262552990806,5.913359451879092,4.238873014340107,6.812433502371638,0.7577738077329378,6.3316648384648415,4.228014504384887
18,5.736927040068473,4.524259738292693,6.735487090250738,0.8654200877156426,6.226057782658269,4.388862923273919,5.782063087369924,4.459498343498054,6.741825524719943,0.8614252577419276,6.2425858002554575,4.365990765757014
19,5.673570315474977,4.607104886498465,6.657251347512901,0.9688172304019088,6.124049703810319,4.525201835259464,5.678840330497901,4.603946567833111,6.659694075332452,0.9696058474626406,6.147566938248279,4.497153944712288
20,5.494743034241344,4.815101754901594,6.484555217396221,1.1710264769890832,6.0156257183765485,4.6549112193122015,5.524931967828722,4.77896827231386,6.507968857526631,1.1481992898762754,6.042880629324611,4.625852382959913
21,5.347040622173936,4.976082851616249,3.3494925725136375,4.3238689414605975,5.908163293555472,4.7696205481240295,5.149273494010755,5.135089974662403,3.4891133427896004,4.186649194261449,5.926257686499411,4.7527772935200465
22,5.104729177979983,5.209523612933995,0.7655256769931794,6.893790150184394,4.444063619505424,6.22524373668785,4.758657419107401,5.493904861531564,0.7466234582664358,6.912972028460966,4.426544845662655,6.242712939452109
23,4.580963767371128,5.64505401679397,0.6095641232382815,7.027068808367871,4.315659363823344,6.334084871803456,4.37548090430867,5.800294657332494,0.6064897482969323,7.0316913644262025,4.294086277414355,6.351784750433849
24,4.289009353182286,5.86792540272492,0.5238879896309323,7.091958746922804,4.176419320995407,6.4377148056109315,4.091371620767648,5.977348212616423,0.5149723873721943,7.100282083165035,4.1611259913581335,6.449343059604645
25,4.02171378874844,6.0513643998008755,0.4524812555391513,7.14003251019445,4.047665530769081,6.523411077197375,3.772408370743326,6.19714116705859,0.45221282038550764,7.1421124478683975,4.025570617391166,6.537889573297307
26,3.604242755450966,6.299270576515757,0.4115901826055541,7.164824247948377,3.911157723966394,6.604680876291448,3.485141101784062,6.34886229789067,0.4042409624415886,7.170769165933538,3.8866187843128097,6.618645451790608
27,3.491024480270315,6.358499591266198,0.342012029362135,7.202753838776,3.766947399818648,6.68059452860659,3.305416333273223,6.4430119805315496,0.3364241992905958,7.207754263019763,3.7468293787587124,6.690990673586942
28,3.2197172535208445,6.486439745754401,0.30091743315505104,7.223327726486516,3.6313876922367503,6.744522955370914,2.7621392122022463,6.6732778898274825,0.29379387452731454,7.228418983246229,3.605255722311887,6.756263882986876
29,2.8012173466575634,6.666024345588926,0.2838819804667451,7.231181053867093,3.489449723733249,6.804069729712051,2.6894412765638633,6.703950676441314,0.2803089798603755,7.234169830954464,3.461552278274332,6.815243511063205
30,2.649808878499739,6.723097160016921,0.27132557340024244,7.235412234288896,3.3503123892123514,6.856500749739034,2.4924929460850955,6.778297417913817,0.2681696033213964,7.2387857038816765,3.3165030179871167,6.868250838956047
31,2.3288398169911795,6.832919893393264,0.2588173542200056,7.240310657605857,3.2042804766544384,6.905346947768143,2.338909467229813,6.825764380433537,0.2571853034969275,7.2425090623087796,3.1716529705465795,6.9153881392534275
32,2.0802143825153654,6.906565420870912,0.25051528330970063,7.2430965194643395,3.062272246271089,6.947411913452515,2.131826112687246,6.888644661326074,0.24718137775270477,7.245531490592913,3.004875115357157,6.959527911398047
33,1.8831110932174897,6.960128585208984,0.2263180352600152,7.250131097058462,2.8993714639658927,6.990657378609379,1.9645802221643123,6.937782139766468,0.22148551124751908,7.252556034661164,2.8288100533235796,7.0013934394423565
34,1.4338054509244311,7.067894096711908,0.21597343055465068,7.252989637751958,2.7546701321512463,7.024659124700489,1.6922331381912796,7.001535296928562,0.2140317461054021,7.254336234056075,2.6726995964651894,7.036838132421952
35,1.1756196716699072,7.120883056606591,0.2074165943029389,7.254980440583685,2.618875173157936,7.053328989412254,1.5422467959365496,7.035485407462322,0.20704756881838504,7.255828006599107,2.492635392993828,7.06936700392721
36,0.9650973494498599,7.159627902108001,0.20274039409968458,7.2559870638636,2.4712209730022914,7.081075414556856,1.2204478139930504,7.109292955715663,0.19844006403186967,7.257458452797733,2.314300452417848,7.098765744604857
37,0.7546369107207161,7.194676087108855,0.188348492167139,7.258570223900631,2.311988789674238,7.107782283803453,1.1242859182397444,7.129512732112223,0.18903350150431333,7.2590441299468,2.160762517219047,7.123127104442999
38,0.7284097068731716,7.198583946556875,0.17858571920471175,7.260129395088822,2.1485605450764935,7.132163706353718,1.058616617713944,7.139375964955173,0.17863222428193057,7.2606094049270755,2.0284289202166463,7.142397190831495
39,0.602791854533453,7.215482512812804,0.1696768582024026,7.261334131264057,2.009903812080203,7.150543038246738,0.9351684190499244,7.160831036106757,0.16848610436285752,7.261970391130531,1.8708746433666412,7.1618461959793756
40,0.4206422178980637,7.237273151755649,0.15483121326248078,7.263223267699201,1.85659756312508,7.16863649066862,0.7362897430544032,7.193856491114012,0.1566795545058383,7.263379436256098,1.7162583974438679,7.178999419323323
41,0.40606869051293976,7.23879611857001,0.14697885009829897,7.264074281752758,1.714608492177079,7.183731867062132,0.6106260942895233,7.213805026282254,0.14570271340339974,7.264551979692949,1.5229914817971897,7.195296348894364
42,5.131891023508073e-06,7.270798488016386,1.531533508704795e-05,7.270794343455075,2.0278690840602665e-05,7.270785077535074,0.0,7.270800510374837,1.906801490365979e-15,7.2708009090128245,2.5338086684331357e-13,7.269871593130671


==> WSR_Nt2bias03.dat <==
Power,Rth,RSMA,MULP,NOMA,LO_Rth,LO_RSMA,LO_MULP,LO_NOMA
5,0.1,2.371608885880195,2.141639259947191,2.365509063674329,0.1,2.3755948385276056,2.1464491232773253,2.37039484725663
10,0.2,3.9317610300948767,3.5348277168306335,3.8721048400460663,0.2,3.935974585535103,3.5384634994362827,3.876610353022876
15,0.4,5.840089427174734,5.250908289927687,5.500360073688903,0.4,5.8419745280161965,5.253672697432975,5.501790285634409
20,0.6,8.169690364589254,7.469693872126915,7.1622609710983545,0.6,8.167689981206989,7.471852452367658,7.159289643142546
25,0.8,10.913940678412644,10.133942086923254,8.82109848233996,0.8,10.90965707685435,10.130556168288818,8.798941368211393
30,1.0,13.93958925417625,13.097602583445296,10.48086713432785,1.0,13.93359594109021,13.082562206504447,10.310547607281183


==> WSR_Nt2bias1.dat <==
Power,Rth,RSMA,MULP,NOMA,LO_Rth,LO_RSMA,LO_MULP,LO_NOMA
5,0.1,3.1677424535667145,3.0508736310199027,2.959702977990153,0.1,3.1704329490012015,3.051495144321091,2.9623765723100126
10,0.2,5.198364539130647,4.876846318431357,4.47671695099451,0.2,5.200008343747987,4.875778910679424,4.476701440013145
15,0.4,7.716330212988148,7.14008633716745,6.0889285170266625,0.4,7.717738608014976,7.139345788424713,6.090739997242156
20,0.6,10.58089949416154,9.847549453076942,7.734759403151699,0.6,10.581134974524193,9.849291306477749,7.737603888523754
25,0.8,13.675946162958995,12.840277815938366,9.3907971922766,0.8,13.675293640223106,12.813007105093579,9.382740156765783
30,1.0,16.895489188225074,16.01945577259505,11.04973107638231,1.0,16.887730995507653,15.958767361180172,10.99592842511099


==> cdf.dat <==
,joint,RSMA,MULP,NOMA
-8.882156669285905,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-8.73818710984954,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-8.594217550413173,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-8.450247990976807,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-8.306278431540441,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-8.162308872104074,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-8.018339312667708,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-7.874369753231342,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-7.730400193794976,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-7.58643063435861,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-7.442461074922244,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-7.298491515485878,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-7.154521956049512,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-7.0105523966131456,2.0408163265306123e-05,8.680555555555556e-05,0.0,0.0
-6.86658283717678,4.0816326530612245e-05,0.00017361111111111112,0.0,0.0
-6.722613277740413,4.0816326530612245e-05,0.00017361111111111112,0.0,0.0
-6.578643718304047,4.0816326530612245e-05,0.00017361111111111112,0.0,0.0
-6.434674158867681,6.122448979591836e-05,0.00026041666666666666,0.0,0.0
-6.290704599431315,6.122448979591836e-05,0.00026041666666666666,0.0,0.0
-6.146735039994949,6.122448979591836e-05,0.00026041666666666666,0.0,0.0
-6.002765480558583,6.122448979591836e-05,0.00026041666666666666,0.0,0.0
-5.858795921122217,8.163265306122449e-05,0.00034722222222222224,0.0,0.0
-5.714826361685851,8.163265306122449e-05,0.00034722222222222224,0.0,0.0
-5.570856802249485,8.163265306122449e-05,0.00034722222222222224,0.0,0.0
-5.426887242813119,0.00010204081632653062,0.0004340277777777778,0.0,0.0
-5.282917683376752,0.00010204081632653062,0.0004340277777777778,0.0,0.0
-5.138948123940386,0.00014285714285714284,0.0006076388888888889,0.0,0.0
-4.99497856450402,0.00014285714285714284,0.0006076388888888889,0.0,0.0
-4.851009005067654,0.00014285714285714284,0.0006076388888888889,0.0,0.0
-4.707039445631288,0.00014285714285714284,0.0006076388888888889,0.0,0.0
-4.5630698861949215,0.00016326530612244898,0.0006944444444444445,0.0,0.0
-4.419100326758556,0.0001836734693877551,0.00078125,0.0,0.0
-4.27513076732219,0.0001836734693877551,0.00078125,0.0,0.0
-4.131161207885824,0.0002040816326530612,0.0008680555555555556,0.0,0.0
-3.987191648449458,0.00022448979591836734,0.0009548611111111112,0.0,0.0
-3.843222089013091,0.00024489795918367346,0.0010416666666666667,0.0,0.0
-3.699252529576725,0.00024489795918367346,0.0010416666666666667,0.0,0.0
-3.555282970140359,0.00024489795918367346,0.0010416666666666667,0.0,0.0
-3.4113134107039933,0.0002653061224489796,0.0011284722222222221,0.0,0.0
-3.2673438512676265,0.0002653061224489796,0.0011284722222222221,0.0,0.0
-3.1233742918312606,0.00028571428571428574,0.0011284722222222221,7.936507936507937e-05,0.0
-2.9794047323948947,0.00028571428571428574,0.0011284722222222221,7.936507936507937e-05,0.0
-2.8354351729585288,0.00036734693877551024,0.0011284722222222221,0.0003968253968253968,0.0
-2.691465613522163,0.00040816326530612246,0.0013020833333333333,0.0003968253968253968,0.0
-2.547496054085796,0.0004285714285714286,0.0013020833333333333,0.0004761904761904762,0.0
-2.40352649464943,0.0004489795918367347,0.001388888888888889,0.0004761904761904762,0.0
-2.259556935213064,0.0005714285714285714,0.0014756944444444444,0.000873015873015873,0.0
-2.1155873757766983,0.0006530612244897959,0.0015624999999999999,0.001111111111111111,0.0
-1.9716178163403324,0.0007346938775510204,0.001736111111111111,0.0012698412698412698,0.0
-1.8276482569039656,0.0007959183673469387,0.001736111111111111,0.001507936507936508,0.0
-1.6836786974675997,0.0009183673469387755,0.0019097222222222222,0.0018253968253968255,0.0
-1.5397091380312338,0.0011836734693877551,0.0022569444444444447,0.0025396825396825397,0.0
-1.3957395785948679,0.0014285714285714286,0.0025173611111111113,0.003253968253968254,0.0
-1.251770019158501,0.001673469387755102,0.0028645833333333336,0.0038888888888888888,0.0
-1.1078004597221351,0.0019591836734693877,0.0034722222222222225,0.0044444444444444444,0.0
-0.9638309002857692,0.002510204081632653,0.004253472222222222,0.005873015873015873,0.0
-0.8198613408494033,0.003163265306122449,0.005642361111111111,0.007142857142857143,0.0
-0.6758917814130374,0.004,0.007118055555555555,0.009047619047619049,0.0
-0.5319222219766715,0.005081632653061225,0.009114583333333334,0.011428571428571429,0.0
-0.3879526625403056,0.006469387755102041,0.011458333333333334,0.014682539682539684,0.0
-0.2439831031039379,0.008387755102040815,0.015364583333333334,0.018571428571428572,0.0
-0.10001354366757198,0.012857142857142857,0.02482638888888889,0.02722222222222222,4.019292604501608e-05
-0.099921669776454,0.012877551020408162,0.024913194444444446,0.02722222222222222,4.019292604501608e-05
-0.09968704702208962,0.01289795918367347,0.024913194444444446,0.0273015873015873,4.019292604501608e-05
-0.09945242426772524,0.01289795918367347,0.024913194444444446,0.0273015873015873,4.019292604501608e-05
-0.09921780151336086,0.01289795918367347,0.024913194444444446,0.0273015873015873,4.019292604501608e-05
-0.09898317875899648,0.012918367346938775,0.025,0.0273015873015873,4.019292604501608e-05
-0.0987485560046321,0.012918367346938775,0.025,0.0273015873015873,4.019292604501608e-05
-0.09851393325026772,0.012938775510204082,0.025086805555555557,0.0273015873015873,4.019292604501608e-05
-0.09827931049590334,0.012938775510204082,0.025086805555555557,0.0273015873015873,4.019292604501608e-05
-0.09804468774153897,0.012938775510204082,0.025086805555555557,0.0273015873015873,4.019292604501608e-05
-0.0978100649871746,0.012979591836734692,0.025260416666666667,0.0273015873015873,4.019292604501608e-05
-0.09757544223281021,0.012979591836734692,0.025260416666666667,0.0273015873015873,4.019292604501608e-05
-0.09734081947844583,0.012979591836734692,0.025260416666666667,0.0273015873015873,4.019292604501608e-05
-0.09710619672408145,0.013020408163265305,0.025434027777777778,0.0273015873015873,4.019292604501608e-05
-0.09687157396971707,0.013040816326530612,0.025520833333333333,0.0273015873015873,4.019292604501608e-05
-0.09663695121535269,0.013040816326530612,0.025520833333333333,0.0273015873015873,4.019292604501608e-05
-0.09640232846098831,0.013040816326530612,0.025520833333333333,0.0273015873015873,4.019292604501608e-05
-0.09616770570662393,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.09593308295225955,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.09569846019789517,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.09546383744353079,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.09522921468916641,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.09499459193480203,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.09475996918043765,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.09452534642607327,0.013061224489795917,0.025520833333333333,0.02738095238095238,4.019292604501608e-05
-0.0942907236717089,0.01310204081632653,0.025694444444444447,0.02738095238095238,4.019292604501608e-05
-0.09405610091734452,0.01310204081632653,0.025694444444444447,0.02738095238095238,4.019292604501608e-05
-0.09382147816298014,0.01310204081632653,0.025694444444444447,0.02738095238095238,4.019292604501608e-05
-0.09358685540861576,0.013142857142857142,0.025868055555555557,0.02738095238095238,4.019292604501608e-05
-0.09335223265425138,0.013183673469387754,0.025868055555555557,0.027539682539682538,4.019292604501608e-05
-0.093117609899887,0.013183673469387754,0.025868055555555557,0.027539682539682538,4.019292604501608e-05
-0.09288298714552262,0.013183673469387754,0.025868055555555557,0.027539682539682538,4.019292604501608e-05
-0.09264836439115824,0.013204081632653061,0.025954861111111113,0.027539682539682538,4.019292604501608e-05
-0.09241374163679386,0.013204081632653061,0.025954861111111113,0.027539682539682538,4.019292604501608e-05
-0.09217911888242948,0.013224489795918367,0.025954861111111113,0.02761904761904762,4.019292604501608e-05
-0.0919444961280651,0.013244897959183672,0.025954861111111113,0.027698412698412698,4.019292604501608e-05
-0.09170987337370072,0.013244897959183672,0.025954861111111113,0.027698412698412698,4.019292604501608e-05
-0.09147525061933634,0.013244897959183672,0.025954861111111113,0.027698412698412698,4.019292604501608e-05
-0.09124062786497197,0.013244897959183672,0.025954861111111113,0.027698412698412698,4.019292604501608e-05
-0.09100600511060758,0.013265306122448979,0.025954861111111113,0.027777777777777776,4.019292604501608e-05
-0.09077138235624321,0.013265306122448979,0.025954861111111113,0.027777777777777776,4.019292604501608e-05
-0.09053675960187883,0.013285714285714284,0.026041666666666668,0.027777777777777776,4.019292604501608e-05
-0.09030213684751445,0.013326530612244897,0.026041666666666668,0.027936507936507936,4.019292604501608e-05
-0.09006751409315007,0.013326530612244897,0.026041666666666668,0.027936507936507936,4.019292604501608e-05
-0.08983289133878569,0.013326530612244897,0.026041666666666668,0.027936507936507936,4.019292604501608e-05
-0.08959826858442131,0.013326530612244897,0.026041666666666668,0.027936507936507936,4.019292604501608e-05
-0.08936364583005693,0.013326530612244897,0.026041666666666668,0.027936507936507936,4.019292604501608e-05
-0.08912902307569255,0.013346938775510204,0.026128472222222223,0.027936507936507936,4.019292604501608e-05
-0.08889440032132817,0.013346938775510204,0.026128472222222223,0.027936507936507936,4.019292604501608e-05
-0.08865977756696379,0.013346938775510204,0.026128472222222223,0.027936507936507936,4.019292604501608e-05
-0.08842515481259941,0.013346938775510204,0.026128472222222223,0.027936507936507936,4.019292604501608e-05
-0.08819053205823503,0.013346938775510204,0.026128472222222223,0.027936507936507936,4.019292604501608e-05
-0.08795590930387065,0.013387755102040816,0.02621527777777778,0.028015873015873015,4.019292604501608e-05
-0.08772128654950628,0.013387755102040816,0.02621527777777778,0.028015873015873015,4.019292604501608e-05
-0.08748666379514189,0.013408163265306122,0.02621527777777778,0.028095238095238093,4.019292604501608e-05
-0.08725204104077752,0.013428571428571429,0.026302083333333334,0.028095238095238093,4.019292604501608e-05
-0.08701741828641314,0.013428571428571429,0.026302083333333334,0.028095238095238093,4.019292604501608e-05
-0.08678279553204876,0.013428571428571429,0.026302083333333334,0.028095238095238093,4.019292604501608e-05
-0.08654817277768438,0.013428571428571429,0.026302083333333334,0.028095238095238093,4.019292604501608e-05
-0.08631355002332,0.013448979591836734,0.02638888888888889,0.028095238095238093,4.019292604501608e-05
-0.08607892726895562,0.013489795918367346,0.0265625,0.028095238095238093,4.019292604501608e-05
-0.08584430451459124,0.013489795918367346,0.0265625,0.028095238095238093,4.019292604501608e-05
-0.08560968176022686,0.013489795918367346,0.0265625,0.028095238095238093,4.019292604501608e-05
-0.08537505900586248,0.013510204081632652,0.0265625,0.028174603174603175,4.019292604501608e-05
-0.0851404362514981,0.013551020408163264,0.026649305555555555,0.028253968253968254,4.019292604501608e-05
-0.08490581349713372,0.013551020408163264,0.026649305555555555,0.028253968253968254,4.019292604501608e-05
-0.08467119074276934,0.013551020408163264,0.026649305555555555,0.028253968253968254,4.019292604501608e-05
-0.08443656798840496,0.013551020408163264,0.026649305555555555,0.028253968253968254,4.019292604501608e-05
-0.08420194523404059,0.013551020408163264,0.026649305555555555,0.028253968253968254,4.019292604501608e-05
-0.0839673224796762,0.013551020408163264,0.026649305555555555,0.028253968253968254,4.019292604501608e-05
-0.08373269972531183,0.013551020408163264,0.026649305555555555,0.028253968253968254,4.019292604501608e-05
-0.08349807697094745,0.013571428571428571,0.026736111111111113,0.028253968253968254,4.019292604501608e-05
-0.08326345421658307,0.013571428571428571,0.026736111111111113,0.028253968253968254,4.019292604501608e-05
-0.08302883146221869,0.013612244897959183,0.026909722222222224,0.028253968253968254,4.019292604501608e-05
-0.08279420870785431,0.013612244897959183,0.026909722222222224,0.028253968253968254,4.019292604501608e-05
-0.08255958595348993,0.013612244897959183,0.026909722222222224,0.028253968253968254,4.019292604501608e-05
-0.08232496319912555,0.013632653061224489,0.026909722222222224,0.028333333333333332,4.019292604501608e-05
-0.08209034044476117,0.013632653061224489,0.026909722222222224,0.028333333333333332,4.019292604501608e-05
-0.08185571769039679,0.013653061224489796,0.02699652777777778,0.028333333333333332,4.019292604501608e-05
-0.08162109493603241,0.013653061224489796,0.02699652777777778,0.028333333333333332,4.019292604501608e-05
-0.08138647218166803,0.013653061224489796,0.02699652777777778,0.028333333333333332,4.019292604501608e-05
-0.08115184942730365,0.013653061224489796,0.02699652777777778,0.028333333333333332,4.019292604501608e-05
-0.08091722667293927,0.013714285714285714,0.027083333333333334,0.028492063492063492,4.019292604501608e-05
-0.0806826039185749,0.013714285714285714,0.027083333333333334,0.028492063492063492,4.019292604501608e-05
-0.08044798116421051,0.013714285714285714,0.027083333333333334,0.028492063492063492,4.019292604501608e-05
-0.08021335840984614,0.013714285714285714,0.027083333333333334,0.028492063492063492,4.019292604501608e-05
-0.07997873565548176,0.013734693877551019,0.027083333333333334,0.02857142857142857,4.019292604501608e-05
-0.07974411290111738,0.013734693877551019,0.027083333333333334,0.02857142857142857,4.019292604501608e-05
-0.079509490146753,0.013775510204081631,0.027256944444444445,0.02857142857142857,4.019292604501608e-05
-0.07927486739238862,0.013816326530612244,0.027430555555555555,0.02857142857142857,4.019292604501608e-05
-0.07904024463802424,0.013857142857142856,0.027604166666666666,0.02857142857142857,4.019292604501608e-05
-0.07880562188365986,0.013857142857142856,0.027604166666666666,0.02857142857142857,4.019292604501608e-05
-0.07857099912929548,0.013857142857142856,0.027604166666666666,0.02857142857142857,4.019292604501608e-05
-0.0783363763749311,0.013897959183673468,0.02777777777777778,0.02857142857142857,4.019292604501608e-05
-0.07810175362056672,0.013897959183673468,0.02777777777777778,0.02857142857142857,4.019292604501608e-05
-0.07786713086620234,0.013897959183673468,0.02777777777777778,0.02857142857142857,4.019292604501608e-05
-0.07763250811183796,0.013918367346938776,0.027864583333333335,0.02857142857142857,4.019292604501608e-05
-0.07739788535747358,0.013918367346938776,0.027864583333333335,0.02857142857142857,4.019292604501608e-05
-0.07716326260310921,0.013918367346938776,0.027864583333333335,0.02857142857142857,4.019292604501608e-05
-0.07692863984874482,0.013959183673469386,0.027864583333333335,0.02873015873015873,4.019292604501608e-05
-0.07669401709438045,0.013979591836734693,0.02795138888888889,0.02873015873015873,4.019292604501608e-05
-0.07645939434001607,0.013999999999999999,0.028038194444444445,0.02873015873015873,4.019292604501608e-05
-0.07622477158565169,0.014040816326530611,0.028211805555555556,0.02873015873015873,4.019292604501608e-05
-0.07599014883128731,0.014040816326530611,0.028211805555555556,0.02873015873015873,4.019292604501608e-05
-0.07575552607692293,0.014081632653061223,0.028385416666666666,0.02873015873015873,4.019292604501608e-05
-0.07552090332255855,0.014081632653061223,0.028385416666666666,0.02873015873015873,4.019292604501608e-05
-0.07528628056819417,0.014081632653061223,0.028385416666666666,0.02873015873015873,4.019292604501608e-05
-0.07505165781382979,0.014081632653061223,0.028385416666666666,0.02873015873015873,4.019292604501608e-05
-0.07481703505946541,0.01410204081632653,0.028385416666666666,0.02880952380952381,4.019292604501608e-05
-0.07458241230510103,0.01410204081632653,0.028385416666666666,0.02880952380952381,4.019292604501608e-05
-0.07434778955073665,0.01410204081632653,0.028385416666666666,0.02880952380952381,4.019292604501608e-05
-0.07411316679637227,0.014163265306122448,0.028645833333333336,0.02880952380952381,4.019292604501608e-05
-0.07387854404200789,0.014163265306122448,0.028645833333333336,0.02880952380952381,4.019292604501608e-05
-0.07364392128764352,0.014163265306122448,0.028645833333333336,0.02880952380952381,4.019292604501608e-05
-0.07340929853327913,0.014163265306122448,0.028645833333333336,0.02880952380952381,4.019292604501608e-05
-0.07317467577891476,0.014163265306122448,0.028645833333333336,0.02880952380952381,4.019292604501608e-05
-0.07294005302455038,0.014224489795918366,0.028819444444444446,0.028888888888888888,4.019292604501608e-05
-0.072705430270186,0.014244897959183673,0.02890625,0.028888888888888888,4.019292604501608e-05
-0.07247080751582162,0.014244897959183673,0.02890625,0.028888888888888888,4.019292604501608e-05
-0.07223618476145724,0.014285714285714285,0.028993055555555557,0.028968253968253966,4.019292604501608e-05
-0.07200156200709286,0.014326530612244898,0.029079861111111112,0.029047619047619048,4.019292604501608e-05
-0.07176693925272848,0.014326530612244898,0.029079861111111112,0.029047619047619048,4.019292604501608e-05
-0.0715323164983641,0.014326530612244898,0.029079861111111112,0.029047619047619048,4.019292604501608e-05
-0.07129769374399972,0.014326530612244898,0.029079861111111112,0.029047619047619048,4.019292604501608e-05
-0.07106307098963534,0.014346938775510203,0.029079861111111112,0.029126984126984126,4.019292604501608e-05
-0.07082844823527096,0.014346938775510203,0.029079861111111112,0.029126984126984126,4.019292604501608e-05
-0.07059382548090658,0.014346938775510203,0.029079861111111112,0.029126984126984126,4.019292604501608e-05
-0.0703592027265422,0.01436734693877551,0.029079861111111112,0.029206349206349205,4.019292604501608e-05
-0.07012457997217783,0.014387755102040815,0.029079861111111112,0.029285714285714286,4.019292604501608e-05
-0.06988995721781344,0.014387755102040815,0.029079861111111112,0.029285714285714286,4.019292604501608e-05
-0.06965533446344907,0.014387755102040815,0.029079861111111112,0.029285714285714286,4.019292604501608e-05
-0.06942071170908469,0.014387755102040815,0.029079861111111112,0.029285714285714286,4.019292604501608e-05
-0.06918608895472031,0.014489795918367345,0.029253472222222222,0.02952380952380952,4.019292604501608e-05
-0.06895146620035593,0.014530612244897958,0.029340277777777778,0.029603174603174603,4.019292604501608e-05
-0.06871684344599155,0.01457142857142857,0.029513888888888888,0.029603174603174603,4.019292604501608e-05
-0.06848222069162717,0.01463265306122449,0.029687500000000002,0.029682539682539682,4.019292604501608e-05
-0.06824759793726279,0.014653061224489795,0.029687500000000002,0.02976190476190476,4.019292604501608e-05
-0.06801297518289841,0.014673469387755102,0.029774305555555557,0.02976190476190476,4.019292604501608e-05
-0.06777835242853403,0.014673469387755102,0.029774305555555557,0.02976190476190476,4.019292604501608e-05
-0.06754372967416965,0.014714285714285713,0.029861111111111113,0.02984126984126984,4.019292604501608e-05
-0.06730910691980527,0.01473469387755102,0.029947916666666668,0.02984126984126984,4.019292604501608e-05
-0.0670744841654409,0.01473469387755102,0.029947916666666668,0.02984126984126984,4.019292604501608e-05
-0.0668398614110765,0.01473469387755102,0.029947916666666668,0.02984126984126984,4.019292604501608e-05
-0.06660523865671214,0.01473469387755102,0.029947916666666668,0.02984126984126984,4.019292604501608e-05
-0.06637061590234775,0.014755102040816325,0.029947916666666668,0.02992063492063492,4.019292604501608e-05
-0.06613599314798338,0.014775510204081632,0.030034722222222223,0.02992063492063492,4.019292604501608e-05
-0.06590137039361899,0.014775510204081632,0.030034722222222223,0.02992063492063492,4.019292604501608e-05
-0.06566674763925462,0.014795918367346938,0.03012152777777778,0.02992063492063492,4.019292604501608e-05
-0.06543212488489024,0.014795918367346938,0.03012152777777778,0.02992063492063492,4.019292604501608e-05
-0.06519750213052586,0.014795918367346938,0.03012152777777778,0.02992063492063492,4.019292604501608e-05
-0.06496287937616148,0.014795918367346938,0.03012152777777778,0.02992063492063492,4.019292604501608e-05
-0.0647282566217971,0.014816326530612245,0.03012152777777778,0.03,4.019292604501608e-05
-0.06449363386743272,0.014857142857142857,0.03029513888888889,0.03,4.019292604501608e-05
-0.06425901111306834,0.014857142857142857,0.03029513888888889,0.03,4.019292604501608e-05
-0.06402438835870396,0.014857142857142857,0.03029513888888889,0.03,4.019292604501608e-05
-0.06378976560433958,0.01489795918367347,0.030381944444444444,0.030079365079365077,4.019292604501608e-05
-0.06355514284997521,0.014918367346938775,0.03046875,0.030079365079365077,4.019292604501608e-05
-0.06332052009561082,0.014959183673469387,0.030642361111111113,0.030079365079365077,4.019292604501608e-05
-0.06308589734124645,0.014979591836734692,0.03072916666666667,0.030079365079365077,4.019292604501608e-05
-0.06285127458688206,0.015,0.03072916666666667,0.03015873015873016,4.019292604501608e-05
-0.06261665183251769,0.015020408163265305,0.030815972222222224,0.03015873015873016,4.019292604501608e-05
-0.0623820290781533,0.015061224489795917,0.03090277777777778,0.030238095238095238,4.019292604501608e-05
-0.06214740632378892,0.015081632653061224,0.03090277777777778,0.030317460317460316,4.019292604501608e-05
-0.06191278356942455,0.015081632653061224,0.03090277777777778,0.030317460317460316,4.019292604501608e-05
-0.06167816081506017,0.015081632653061224,0.03090277777777778,0.030317460317460316,4.019292604501608e-05
-0.06144353806069579,0.01510204081632653,0.03090277777777778,0.030396825396825394,4.019292604501608e-05
-0.06120891530633141,0.015142857142857142,0.030989583333333334,0.030476190476190476,4.019292604501608e-05
-0.06097429255196703,0.015142857142857142,0.030989583333333334,0.030476190476190476,4.019292604501608e-05
-0.06073966979760265,0.015142857142857142,0.030989583333333334,0.030476190476190476,4.019292604501608e-05
-0.060505047043238266,0.015183673469387754,0.03107638888888889,0.030555555555555555,4.019292604501608e-05
-0.060270424288873886,0.015306122448979591,0.03142361111111111,0.030714285714285715,4.019292604501608e-05
-0.06003580153450951,0.015326530612244897,0.031510416666666666,0.030714285714285715,4.019292604501608e-05
-0.05980117878014513,0.01536734693877551,0.03159722222222222,0.030793650793650793,4.019292604501608e-05
-0.05956655602578075,0.015387755102040816,0.031684027777777776,0.030793650793650793,4.019292604501608e-05
-0.05933193327141637,0.015428571428571429,0.03185763888888889,0.030793650793650793,4.019292604501608e-05
-0.05909731051705199,0.015489795918367346,0.03211805555555556,0.030793650793650793,4.019292604501608e-05
-0.05886268776268761,0.015551020408163264,0.032378472222222225,0.030793650793650793,4.019292604501608e-05
-0.05862806500832323,0.015571428571428571,0.03246527777777778,0.030793650793650793,4.019292604501608e-05
-0.05839344225395886,0.015612244897959184,0.032552083333333336,0.03087301587301587,4.019292604501608e-05
-0.05815881949959448,0.015653061224489798,0.032725694444444446,0.03087301587301587,4.019292604501608e-05
-0.0579241967452301,0.015673469387755105,0.0328125,0.03087301587301587,4.019292604501608e-05
-0.05768957399086572,0.015714285714285715,0.03289930555555556,0.03095238095238095,4.019292604501608e-05
-0.057454951236501337,0.015714285714285715,0.03289930555555556,0.03095238095238095,4.019292604501608e-05
-0.057220328482136956,0.015755102040816326,0.03298611111111111,0.031031746031746032,4.019292604501608e-05
-0.056985705727772576,0.015816326530612247,0.03324652777777778,0.031031746031746032,4.019292604501608e-05
-0.056751082973408196,0.01583673469387755,0.03324652777777778,0.03111111111111111,4.019292604501608e-05
-0.05651646021904382,0.015938775510204083,0.03350694444444444,0.031269841269841274,4.019292604501608e-05
-0.05628183746467944,0.016040816326530614,0.03394097222222223,0.031269841269841274,4.019292604501608e-05
-0.05604721471031506,0.016081632653061225,0.03411458333333334,0.031269841269841274,4.019292604501608e-05
-0.05581259195595068,0.016081632653061225,0.03411458333333334,0.031269841269841274,4.019292604501608e-05
-0.0555779692015863,0.01612244897959184,0.03428819444444445,0.031269841269841274,4.019292604501608e-05
-0.05534334644722192,0.016183673469387757,0.03454861111111111,0.031269841269841274,4.019292604501608e-05
-0.05510872369285754,0.01620408163265306,0.03463541666666667,0.031269841269841274,4.019292604501608e-05
-0.05487410093849317,0.016224489795918368,0.034722222222222224,0.031269841269841274,4.019292604501608e-05
-0.05463947818412879,0.016244897959183675,0.03480902777777778,0.031269841269841274,4.019292604501608e-05
-0.05440485542976441,0.016306122448979592,0.035069444444444445,0.031269841269841274,4.019292604501608e-05
-0.054170232675400026,0.01636734693877551,0.035243055555555555,0.03134920634920635,4.019292604501608e-05
-0.053935609921035646,0.016387755102040817,0.03532986111111111,0.03134920634920635,4.019292604501608e-05
-0.053700987166671266,0.016469387755102042,0.035590277777777776,0.03142857142857143,4.019292604501608e-05
-0.053466364412306885,0.01648979591836735,0.03567708333333333,0.03142857142857143,4.019292604501608e-05
-0.053231741657942505,0.01648979591836735,0.03567708333333333,0.03142857142857143,4.019292604501608e-05
-0.05299711890357813,0.016551020408163267,0.03585069444444445,0.03150793650793651,4.019292604501608e-05
-0.05276249614921375,0.016571428571428574,0.035937500000000004,0.03150793650793651,4.019292604501608e-05
-0.05252787339484937,0.016571428571428574,0.035937500000000004,0.03150793650793651,4.019292604501608e-05
-0.05229325064048499,0.01669387755102041,0.03619791666666667,0.03174603174603175,4.019292604501608e-05
-0.05205862788612061,0.01673469387755102,0.03637152777777778,0.03174603174603175,4.019292604501608e-05
-0.05182400513175623,0.016775510204081634,0.036458333333333336,0.03174603174603175,8.038585209003216e-05
-0.05158938237739185,0.016775510204081634,0.036458333333333336,0.03174603174603175,8.038585209003216e-05
-0.05135475962302747,0.01683673469387755,0.036631944444444446,0.031825396825396826,8.038585209003216e-05
-0.051120136868663096,0.016877551020408166,0.03680555555555556,0.031825396825396826,8.038585209003216e-05
-0.050885514114298716,0.01689795918367347,0.03689236111111111,0.031825396825396826,8.038585209003216e-05
-0.050650891359934336,0.016918367346938776,0.03697916666666667,0.031825396825396826,8.038585209003216e-05
-0.050416268605569955,0.016979591836734694,0.03723958333333333,0.031825396825396826,8.038585209003216e-05
-0.050181645851205575,0.017,0.03723958333333333,0.03190476190476191,8.038585209003216e-05
-0.049947023096841195,0.017040816326530612,0.03741319444444444,0.03190476190476191,8.038585209003216e-05
-0.049712400342476815,0.01706122448979592,0.0375,0.03190476190476191,8.038585209003216e-05
-0.04947777758811244,0.017081632653061226,0.037586805555555554,0.03190476190476191,8.038585209003216e-05
-0.04924315483374806,0.017142857142857144,0.037760416666666664,0.03198412698412699,8.038585209003216e-05
-0.04900853207938368,0.017142857142857144,0.037760416666666664,0.03198412698412699,8.038585209003216e-05
-0.0487739093250193,0.01720408163265306,0.03793402777777778,0.03198412698412699,0.00012057877813504824
-0.04853928657065492,0.01722448979591837,0.03793402777777778,0.032063492063492065,0.00012057877813504824
-0.04830466381629054,0.017285714285714286,0.03810763888888889,0.032063492063492065,0.0001607717041800643
-0.04807004106192616,0.017285714285714286,0.03810763888888889,0.032063492063492065,0.0001607717041800643
-0.04783541830756178,0.0173265306122449,0.03828125,0.032063492063492065,0.0001607717041800643
-0.047600795553197406,0.01742857142857143,0.03871527777777778,0.032063492063492065,0.0001607717041800643
-0.047366172798833026,0.017551020408163268,0.03923611111111111,0.032063492063492065,0.0001607717041800643
-0.047131550044468645,0.01757142857142857,0.039322916666666666,0.032063492063492065,0.0001607717041800643
-0.046896927290104265,0.017591836734693878,0.03940972222222222,0.032063492063492065,0.0001607717041800643
-0.046662304535739885,0.017673469387755103,0.03967013888888889,0.03214285714285715,0.0001607717041800643
-0.046427681781375504,0.01773469387755102,0.03993055555555556,0.03214285714285715,0.0001607717041800643
-0.046193059027011124,0.01773469387755102,0.03993055555555556,0.03214285714285715,0.0001607717041800643
-0.04595843627264675,0.01773469387755102,0.03993055555555556,0.03214285714285715,0.0001607717041800643
-0.04572381351828237,0.01779591836734694,0.040190972222222225,0.03214285714285715,0.0001607717041800643
-0.04548919076391799,0.01779591836734694,0.040190972222222225,0.03214285714285715,0.0001607717041800643
-0.04525456800955361,0.01779591836734694,0.040190972222222225,0.03214285714285715,0.0001607717041800643
-0.04501994525518923,0.017877551020408163,0.040364583333333336,0.0323015873015873,0.0001607717041800643
-0.04478532250082485,0.017918367346938777,0.040538194444444446,0.0323015873015873,0.0001607717041800643
-0.04455069974646047,0.018000000000000002,0.04088541666666667,0.0323015873015873,0.0001607717041800643
-0.04431607699209609,0.018040816326530613,0.04105902777777778,0.0323015873015873,0.0001607717041800643
-0.044081454237731715,0.018306122448979594,0.0421875,0.0323015873015873,0.0001607717041800643
-0.043846831483367335,0.018408163265306123,0.04262152777777778,0.0323015873015873,0.0001607717041800643
-0.043612208729002955,0.018489795918367347,0.042881944444444445,0.032380952380952385,0.0001607717041800643
-0.043377585974638574,0.018551020408163265,0.04314236111111111,0.032380952380952385,0.0001607717041800643
-0.043142963220274194,0.018836734693877553,0.04435763888888889,0.032380952380952385,0.0001607717041800643
-0.042908340465909814,0.01910204081632653,0.045399305555555554,0.03246031746031746,0.0001607717041800643
-0.042673717711545434,0.01912244897959184,0.04548611111111111,0.03246031746031746,0.0001607717041800643
-0.04243909495718106,0.019183673469387756,0.04574652777777778,0.03246031746031746,0.0001607717041800643
-0.04220447220281668,0.019224489795918367,0.04583333333333334,0.03253968253968254,0.0001607717041800643
-0.0419698494484523,0.01930612244897959,0.04609375,0.032619047619047624,0.0001607717041800643
-0.04173522669408792,0.019408163265306123,0.04652777777777778,0.032619047619047624,0.0001607717041800643
-0.04150060393972354,0.01946938775510204,0.04670138888888889,0.0326984126984127,0.0001607717041800643
-0.04126598118535916,0.019489795918367348,0.046788194444444445,0.0326984126984127,0.0001607717041800643
-0.04103135843099478,0.019510204081632655,0.046875,0.0326984126984127,0.0001607717041800643
-0.0407967356766304,0.019571428571428573,0.047135416666666666,0.0326984126984127,0.0001607717041800643
-0.040562112922266025,0.019571428571428573,0.047135416666666666,0.0326984126984127,0.0001607717041800643
-0.040327490167901645,0.01969387755102041,0.047482638888888894,0.03285714285714286,0.0001607717041800643
-0.040092867413537264,0.019734693877551023,0.047656250000000004,0.03285714285714286,0.0001607717041800643
-0.039858244659172884,0.019775510204081633,0.047829861111111115,0.03285714285714286,0.0001607717041800643
-0.039623621904808504,0.019918367346938776,0.0484375,0.03285714285714286,0.0001607717041800643
-0.03938899915044412,0.019979591836734693,0.04861111111111111,0.03293650793650794,0.0001607717041800643
-0.03915437639607974,0.020040816326530615,0.04869791666666667,0.033095238095238094,0.0001607717041800643
-0.03891975364171537,0.02012244897959184,0.04887152777777778,0.03325396825396826,0.0001607717041800643
-0.03868513088735099,0.02012244897959184,0.04887152777777778,0.03325396825396826,0.0001607717041800643
-0.03845050813298661,0.020142857142857143,0.04895833333333333,0.03325396825396826,0.0001607717041800643
-0.03821588537862223,0.020265306122448982,0.04947916666666667,0.03325396825396826,0.0001607717041800643
-0.03798126262425785,0.0203265306122449,0.04956597222222223,0.033412698412698415,0.0001607717041800643
-0.03774663986989347,0.020387755102040817,0.04982638888888889,0.033412698412698415,0.0001607717041800643
-0.03751201711552909,0.02053061224489796,0.05043402777777778,0.033412698412698415,0.0001607717041800643
-0.037277394361164715,0.020714285714285716,0.051041666666666666,0.03357142857142857,0.0001607717041800643
-0.037042771606800334,0.020775510204081634,0.05130208333333334,0.03357142857142857,0.0001607717041800643
-0.036808148852435954,0.020938775510204084,0.051909722222222225,0.03365079365079365,0.0001607717041800643
-0.036573526098071574,0.021102040816326533,0.05251736111111111,0.033730158730158735,0.0001607717041800643
-0.03633890334370719,0.021285714285714286,0.053211805555555554,0.03380952380952381,0.0001607717041800643
-0.03610428058934281,0.021408163265306125,0.05364583333333334,0.03388888888888889,0.0001607717041800643
-0.03586965783497843,0.021551020408163268,0.054253472222222224,0.03388888888888889,0.0001607717041800643
-0.03563503508061405,0.021836734693877553,0.05538194444444445,0.033968253968253974,0.0001607717041800643
-0.03540041232624967,0.022040816326530613,0.05625,0.033968253968253974,0.0001607717041800643
-0.03516578957188529,0.02226530612244898,0.057204861111111116,0.033968253968253974,0.0001607717041800643
-0.03493116681752091,0.02238775510204082,0.05772569444444445,0.033968253968253974,0.0001607717041800643
-0.03469654406315653,0.022510204081632654,0.058159722222222224,0.03404761904761905,0.0001607717041800643
-0.034461921308792165,0.022571428571428572,0.05842013888888889,0.03404761904761905,0.0001607717041800643
-0.034227298554427785,0.022693877551020408,0.05894097222222222,0.03404761904761905,0.0001607717041800643
-0.033992675800063404,0.022775510204081632,0.05928819444444445,0.03404761904761905,0.0001607717041800643
-0.033758053045699024,0.022836734693877554,0.059548611111111115,0.03404761904761905,0.0001607717041800643
-0.033523430291334644,0.022979591836734696,0.060069444444444446,0.03412698412698413,0.0001607717041800643
-0.033288807536970264,0.023183673469387756,0.0609375,0.03412698412698413,0.0001607717041800643
-0.03305418478260588,0.02353061224489796,0.062239583333333334,0.03428571428571429,0.0001607717041800643
-0.0328195620282415,0.023571428571428573,0.062413194444444445,0.03428571428571429,0.0001607717041800643
-0.03258493927387712,0.023734693877551023,0.06302083333333333,0.03436507936507937,0.0001607717041800643
-0.03235031651951274,0.02379591836734694,0.06319444444444444,0.034444444444444444,0.0001607717041800643
-0.03211569376514836,0.023897959183673472,0.06362847222222222,0.034444444444444444,0.0001607717041800643
-0.03188107101078398,0.02416326530612245,0.0646701388888889,0.034523809523809526,0.0001607717041800643
-0.0316464482564196,0.024408163265306124,0.065625,0.03460317460317461,0.0001607717041800643
-0.03141182550205522,0.02463265306122449,0.06657986111111111,0.03460317460317461,0.0001607717041800643
-0.03117720274769084,0.024836734693877552,0.06744791666666666,0.03460317460317461,0.0001607717041800643
-0.030942579993326474,0.025,0.06814236111111112,0.03460317460317461,0.0001607717041800643
-0.030707957238962094,0.02520408163265306,0.06901041666666667,0.03460317460317461,0.0001607717041800643
-0.030473334484597714,0.0253265306122449,0.06944444444444445,0.03468253968253968,0.0001607717041800643
-0.030238711730233334,0.025469387755102043,0.06996527777777778,0.034761904761904765,0.0001607717041800643
-0.030004088975868953,0.025612244897959185,0.07057291666666667,0.034761904761904765,0.0001607717041800643
-0.029769466221504573,0.02579591836734694,0.07135416666666666,0.034761904761904765,0.0001607717041800643
-0.029534843467140193,0.026020408163265306,0.07222222222222223,0.03484126984126985,0.0001607717041800643
-0.029300220712775812,0.026244897959183673,0.07317708333333334,0.03484126984126985,0.0001607717041800643
-0.029065597958411432,0.026408163265306123,0.07378472222222222,0.03492063492063492,0.0001607717041800643
-0.028830975204047052,0.02689795918367347,0.07578125000000001,0.035,0.0001607717041800643
-0.02859635244968267,0.027367346938775513,0.07760416666666667,0.03515873015873016,0.0001607717041800643
-0.02836172969531829,0.027510204081632655,0.07821180555555556,0.03515873015873016,0.0001607717041800643
-0.02812710694095391,0.02779591836734694,0.07934027777777779,0.03523809523809524,0.0001607717041800643
-0.02789248418658953,0.02806122448979592,0.08046875,0.03523809523809524,0.0001607717041800643
-0.02765786143222515,0.028448979591836735,0.08211805555555556,0.03523809523809524,0.0001607717041800643
-0.027423238677860784,0.02863265306122449,0.0828125,0.03531746031746032,0.0001607717041800643
-0.027188615923496404,0.028918367346938777,0.08394097222222223,0.0353968253968254,0.0001607717041800643
-0.026953993169132023,0.029469387755102043,0.08628472222222222,0.0353968253968254,0.0001607717041800643
-0.026719370414767643,0.029653061224489796,0.08697916666666666,0.03547619047619048,0.0001607717041800643
-0.026484747660403263,0.029836734693877553,0.08776041666666667,0.03547619047619048,0.0001607717041800643
-0.026250124906038882,0.030020408163265306,0.08854166666666667,0.03547619047619048,0.0001607717041800643
-0.026015502151674502,0.030306122448979594,0.08975694444444444,0.03547619047619048,0.0001607717041800643
-0.025780879397310122,0.03053061224489796,0.09071180555555555,0.03547619047619048,0.0001607717041800643
-0.02554625664294574,0.030693877551020408,0.09140625000000001,0.03547619047619048,0.0001607717041800643
-0.02531163388858136,0.030938775510204082,0.09227430555555556,0.03563492063492064,0.0001607717041800643
-0.02507701113421698,0.0313469387755102,0.09401041666666667,0.03563492063492064,0.0001607717041800643
-0.0248423883798526,0.03148979591836734,0.09461805555555555,0.03563492063492064,0.0001607717041800643
-0.02460776562548822,0.03171428571428571,0.09557291666666667,0.03563492063492064,0.0001607717041800643
-0.02437314287112384,0.031857142857142855,0.09618055555555556,0.03563492063492064,0.0001607717041800643
-0.02413852011675946,0.03216326530612244,0.09748263888888889,0.03563492063492064,0.0001607717041800643
-0.023903897362395093,0.0323469387755102,0.09826388888888889,0.03563492063492064,0.0001607717041800643
-0.023669274608030713,0.03261224489795918,0.09939236111111112,0.03563492063492064,0.0001607717041800643
-0.023434651853666333,0.032755102040816324,0.1,0.03563492063492064,0.0001607717041800643
-0.023200029099301953,0.03291836734693877,0.10069444444444445,0.03563492063492064,0.0001607717041800643
-0.022965406344937572,0.03308163265306122,0.10138888888888889,0.03563492063492064,0.0001607717041800643
-0.022730783590573192,0.03320408163265306,0.10190972222222222,0.03563492063492064,0.0001607717041800643
-0.02249616083620881,0.033265306122448976,0.10208333333333333,0.03571428571428572,0.0001607717041800643
-0.02226153808184443,0.03348979591836734,0.10303819444444445,0.03571428571428572,0.0001607717041800643
-0.02202691532748005,0.03361224489795918,0.10355902777777778,0.03571428571428572,0.0001607717041800643
-0.02179229257311567,0.03379591836734694,0.10425347222222223,0.035793650793650794,0.0001607717041800643
-0.02155766981875129,0.03420408163265306,0.10598958333333333,0.035793650793650794,0.0001607717041800643
-0.02132304706438691,0.03440816326530612,0.10677083333333334,0.035873015873015876,0.0001607717041800643
-0.02108842431002253,0.035081632653061225,0.10946180555555556,0.03595238095238096,0.00020096463022508038
-0.02085380155565815,0.03540816326530612,0.11085069444444445,0.03595238095238096,0.00020096463022508038
-0.02061917880129377,0.035632653061224484,0.11180555555555556,0.03595238095238096,0.00020096463022508038
-0.020384556046929403,0.035897959183673465,0.11284722222222222,0.03603174603174603,0.00020096463022508038
-0.020149933292565023,0.03657142857142857,0.11571180555555556,0.03603174603174603,0.00020096463022508038
-0.019915310538200642,0.036979591836734695,0.11744791666666667,0.03603174603174603,0.00020096463022508038
-0.019680687783836262,0.037367346938775504,0.11892361111111112,0.03619047619047619,0.00020096463022508038
-0.019446065029471882,0.037653061224489796,0.12005208333333334,0.03626984126984127,0.00020096463022508038
-0.0192114422751075,0.03783673469387755,0.12083333333333333,0.03626984126984127,0.00020096463022508038
-0.01897681952074312,0.03824489795918367,0.1224826388888889,0.03634920634920635,0.00020096463022508038
-0.01874219676637874,0.03861224489795918,0.12404513888888889,0.03634920634920635,0.00020096463022508038
-0.01850757401201436,0.03881632653061224,0.12491319444444444,0.03634920634920635,0.00020096463022508038
-0.01827295125764998,0.03906122448979592,0.12595486111111112,0.03634920634920635,0.00020096463022508038
-0.0180383285032856,0.03938775510204082,0.12725694444444446,0.03642857142857143,0.00020096463022508038
-0.01780370574892122,0.03979591836734694,0.12881944444444446,0.03650793650793651,0.00024115755627009645
-0.01756908299455684,0.040122448979591836,0.13020833333333334,0.03650793650793651,0.00024115755627009645
-0.01733446024019246,0.040836734693877545,0.13289930555555557,0.03682539682539683,0.00024115755627009645
-0.01709983748582808,0.04130612244897959,0.13480902777777778,0.036904761904761905,0.00024115755627009645
-0.016865214731463712,0.04181632653061224,0.13689236111111114,0.03698412698412699,0.00024115755627009645
-0.016630591977099332,0.04212244897959183,0.1379340277777778,0.037142857142857144,0.0002813504823151126
-0.016395969222734952,0.04242857142857143,0.13923611111111114,0.037142857142857144,0.0002813504823151126
-0.01616134646837057,0.04269387755102041,0.1402777777777778,0.037222222222222226,0.0002813504823151126
-0.01592672371400619,0.04314285714285714,0.14192708333333334,0.0373015873015873,0.0003617363344051447
-0.01569210095964181,0.04342857142857143,0.14305555555555557,0.03738095238095238,0.0003617363344051447
-0.01545747820527743,0.04383673469387755,0.14470486111111114,0.03738095238095238,0.0004019292604501608
-0.01522285545091305,0.04418367346938775,0.14618055555555556,0.03738095238095238,0.0004019292604501608
-0.01498823269654867,0.0446938775510204,0.14835069444444446,0.03738095238095238,0.0004019292604501608
-0.01475360994218429,0.045,0.1494791666666667,0.03753968253968254,0.0004019292604501608
-0.01451898718781991,0.04524489795918367,0.15043402777777778,0.03753968253968254,0.00044212218649517687
-0.01428436443345553,0.045693877551020404,0.1519965277777778,0.03753968253968254,0.0006028938906752411
-0.014049741679091149,0.045959183673469385,0.153125,0.03753968253968254,0.0006028938906752411
-0.013815118924726769,0.04630612244897959,0.1545138888888889,0.03761904761904762,0.0006028938906752411
-0.013580496170362388,0.04675510204081632,0.15607638888888892,0.03777777777777778,0.0006832797427652733
-0.013345873415998022,0.04751020408163265,0.1592013888888889,0.03785714285714286,0.0006832797427652733
-0.013111250661633642,0.04795918367346939,0.1609375,0.03793650793650794,0.0007234726688102893
-0.012876627907269261,0.048183673469387754,0.16189236111111113,0.03793650793650794,0.0007234726688102893
-0.012642005152904881,0.04840816326530612,0.16276041666666669,0.03793650793650794,0.0007636655948553055
-0.0124073823985405,0.04871428571428571,0.16388888888888892,0.03793650793650794,0.0008440514469453376
-0.01217275964417612,0.049020408163265305,0.1651041666666667,0.03793650793650794,0.0008842443729903537
-0.01193813688981174,0.04944897959183673,0.16692708333333336,0.03793650793650794,0.0008842443729903537
-0.01170351413544736,0.049755102040816325,0.16822916666666668,0.03793650793650794,0.0008842443729903537
-0.01146889138108298,0.050244897959183674,0.17013888888888892,0.03801587301587302,0.0009244372990353698
-0.0112342686267186,0.0506734693877551,0.17187500000000003,0.03801587301587302,0.0009646302250803858
-0.010999645872354219,0.05095918367346938,0.17274305555555558,0.03801587301587302,0.0011254019292604503
-0.010765023117989839,0.05126530612244898,0.17395833333333335,0.03801587301587302,0.0011655948553054663
-0.010530400363625458,0.05155102040816326,0.17500000000000002,0.0380952380952381,0.0012057877813504824
-0.010295777609261078,0.051979591836734694,0.17673611111111112,0.0380952380952381,0.0012459807073954986
-0.010061154854896698,0.05228571428571428,0.17795138888888892,0.0380952380952381,0.0012861736334405145
-0.009826532100532331,0.052632653061224485,0.1793402777777778,0.0380952380952381,0.0013263665594855307
-0.009591909346167951,0.05308163265306122,0.18081597222222223,0.03833333333333334,0.0014067524115755627
-0.00935728659180357,0.053530612244897954,0.1824652777777778,0.03841269841269841,0.001487138263665595
-0.00912266383743919,0.05385714285714285,0.18350694444444446,0.038492063492063494,0.0016077170418006433
-0.00888804108307481,0.054285714285714284,0.1848090277777778,0.038492063492063494,0.0018488745980707398
-0.00865341832871043,0.05465306122448979,0.18619791666666669,0.038492063492063494,0.0019292604501607719
-0.00841879557434605,0.0553469387755102,0.1888888888888889,0.038571428571428576,0.0020096463022508037
-0.00818417281998167,0.05571428571428571,0.19001736111111114,0.03873015873015873,0.002130225080385852
-0.007949550065617289,0.05612244897959184,0.19166666666666668,0.03873015873015873,0.002170418006430868
-0.007714927311252909,0.05665306122448979,0.19348958333333335,0.03888888888888889,0.002290996784565916
-0.0074803045568885285,0.05722448979591836,0.1957465277777778,0.03896825396825397,0.0023311897106109325
-0.007245681802524148,0.05777551020408163,0.19756944444444446,0.03896825396825397,0.002572347266881029
-0.007011059048159768,0.0583469387755102,0.1996527777777778,0.03904761904761905,0.0026929260450160772
-0.006776436293795388,0.05895918367346938,0.20182291666666669,0.03904761904761905,0.0028938906752411574
-0.006541813539431007,0.05942857142857143,0.20347222222222225,0.03920634920634921,0.0029742765273311897
-0.006307190785066627,0.059795918367346934,0.20468750000000002,0.03920634920634921,0.003135048231511254
-0.006072568030702261,0.06028571428571428,0.20625000000000002,0.039285714285714285,0.0033360128617363344
-0.00583794527633788,0.06093877551020408,0.20868055555555556,0.039523809523809524,0.0033762057877813503
-0.0056033225219735,0.061857142857142854,0.21189236111111112,0.03976190476190476,0.003577170418006431
-0.00536869976760912,0.06230612244897959,0.21362847222222225,0.03976190476190476,0.003657556270096463
-0.005134077013244739,0.06310204081632653,0.21649305555555556,0.039841269841269844,0.0038585209003215433
-0.004899454258880359,0.064,0.21987847222222223,0.04,0.003979099678456592
-0.004664831504515979,0.06493877551020408,0.22300347222222225,0.04023809523809524,0.004260450160771705
-0.0044302087501515985,0.06591836734693877,0.22656250000000003,0.040396825396825396,0.004461414790996785
-0.004195585995787218,0.06685714285714285,0.22977430555555559,0.04071428571428572,0.004662379421221865
-0.003960963241422838,0.06777551020408162,0.23307291666666669,0.0407936507936508,0.0049035369774919615
-0.0037263404870584577,0.06891836734693878,0.2371527777777778,0.040952380952380955,0.005184887459807074
-0.0034917177326940774,0.07032653061224489,0.24227430555555557,0.041190476190476194,0.005466237942122187
-0.003257094978329697,0.07142857142857142,0.24609375000000003,0.04142857142857143,0.005747588424437299
-0.003022472223965317,0.07297959183673469,0.2515625,0.04206349206349207,0.00594855305466238
-0.0027878494696009365,0.07446938775510203,0.2564236111111111,0.04246031746031746,0.006430868167202573
-0.00255322671523657,0.0763673469387755,0.26276041666666666,0.043095238095238096,0.006913183279742766
-0.00231860396087219,0.0783673469387755,0.27005208333333336,0.04357142857142857,0.0072347266881028945
-0.0020839812065078095,0.08104081632653061,0.2794270833333334,0.04428571428571429,0.007797427652733119
-0.0018493584521434292,0.08393877551020408,0.2894965277777778,0.04531746031746032,0.008319935691318328
-0.001614735697779049,0.08653061224489796,0.2985243055555556,0.04634920634920635,0.00872186495176849
-0.0013801129434146686,0.09016326530612245,0.31206597222222227,0.0473015873015873,0.00912379421221865
-0.0011454901890502883,0.0940204081632653,0.3254340277777778,0.04880952380952381,0.009766881028938907
-0.000910867434685908,0.09855102040816326,0.3416666666666667,0.05,0.010570739549839229
-0.0006762446803215277,0.10471428571428572,0.3643229166666667,0.05198412698412699,0.011213826366559486
-0.00044162192595714744,0.11159183673469387,0.38810763888888894,0.054365079365079366,0.012540192926045017
-0.00020699917159276715,0.1227142857142857,0.4151041666666667,0.06936507936507937,0.01434887459807074
2.7623582771613142e-05,0.16508163265306125,0.44253472222222223,0.1706349206349206,0.03380225080385852
0.00026224633713599343,0.22051020408163266,0.4730034722222223,0.24611111111111109,0.09063504823151125
0.0004968690915003737,0.26257142857142857,0.5006076388888888,0.29293650793650794,0.1369774919614148
0.000731491845864754,0.30475510204081635,0.5226562499999999,0.3404761904761905,0.1857717041800643
0.0009661146002291204,0.3359183673469388,0.54453125,0.3703968253968254,0.22186495176848875
0.0012007373545935007,0.35722448979591837,0.5622395833333333,0.3907936507936508,0.24529742765273313
0.001435360108957881,0.38418367346938775,0.5848958333333333,0.42,0.27311093247588425
0.0016699828633222613,0.4283469387755102,0.6028645833333333,0.46904761904761905,0.3269292604501608
0.0019046056176866416,0.460265306122449,0.622829861111111,0.49706349206349204,0.36635852090032156
0.002139228372051022,0.4804285714285714,0.6401909722222222,0.512936507936508,0.389991961414791
0.002373851126415402,0.49679591836734693,0.654079861111111,0.5278571428571429,0.4082395498392283
0.0026084738807797825,0.5124489795918368,0.6702256944444445,0.5404761904761906,0.4252009646302251
0.0028430966351441628,0.5272857142857142,0.6845486111111111,0.5537301587301587,0.4410771704180064
0.003077719389508543,0.5443265306122449,0.7015625,0.5692063492063493,0.4589228295819936
0.0033123421438729234,0.5625714285714286,0.7153645833333333,0.5869047619047619,0.4795016077170418
0.0035469648982373037,0.5850204081632653,0.7282118055555555,0.6130952380952381,0.5045016077170419
0.003781587652601684,0.6113877551020408,0.7433159722222222,0.643015873015873,0.5342845659163987
0.004016210406966064,0.6389795918367347,0.7571180555555556,0.6734126984126985,0.5668408360128618
0.0042508331613304445,0.6654285714285715,0.7711805555555555,0.7030158730158731,0.597427652733119
0.004485455915694811,0.6909183673469388,0.7857638888888889,0.7296825396825397,0.627371382636656
0.004720078670059191,0.7144489795918367,0.7991319444444445,0.7524603174603175,0.6559887459807074
0.0049547014244235715,0.7366530612244898,0.8124131944444445,0.773968253968254,0.6826768488745981
0.005189324178787952,0.7567755102040816,0.825,0.7907142857142857,0.7079983922829582
0.005423946933152332,0.7756326530612245,0.8364583333333333,0.8086507936507937,0.7307475884244373
0.005658569687516712,0.7919183673469388,0.8463541666666666,0.8216666666666667,0.7516479099678457
0.005893192441881093,0.8075102040816327,0.8578993055555555,0.8350000000000001,0.7702572347266882
0.006127815196245473,0.8210612244897959,0.8693576388888888,0.8475396825396826,0.7852893890675242
0.006362437950609853,0.8346326530612245,0.8815972222222223,0.8596825396825397,0.8002009646302252
0.006597060704974234,0.8464285714285714,0.8914930555555556,0.8691269841269842,0.8140675241157557
0.006831683459338614,0.8584897959183674,0.9022569444444445,0.8795238095238096,0.8275723472668811
0.007066306213702994,0.8701224489795919,0.9111979166666666,0.8896031746031746,0.8412379421221866
0.0073009289680673745,0.8818775510204082,0.9193576388888889,0.9000793650793651,0.8553054662379422
0.007535551722431755,0.8934285714285715,0.9283854166666666,0.9106349206349207,0.8685289389067525
0.007770174476796135,0.9043673469387755,0.9370659722222222,0.918968253968254,0.8818327974276529
0.008004797231160501,0.9151632653061225,0.9443576388888889,0.9292063492063493,0.8945337620578779
0.008239419985524882,0.9256938775510204,0.9521701388888889,0.9373015873015873,0.9075562700964631
0.008474042739889262,0.9362244897959184,0.9599826388888889,0.9450000000000001,0.9207797427652734
0.008708665494253642,0.9462857142857143,0.9669270833333333,0.9530158730158731,0.9333199356913184
0.008943288248618023,0.9556122448979592,0.971875,0.9615079365079365,0.9450964630225082
0.009177911002982403,0.9652244897959184,0.9768229166666667,0.9696825396825397,0.9575964630225081
0.009412533757346783,0.9746734693877551,0.9817708333333334,0.9783333333333334,0.9695337620578779
0.009647156511711164,0.9833673469387755,0.9857638888888889,0.9864285714285714,0.9807073954983924
0.009881779266075544,0.9929795918367347,0.9901909722222222,0.9961111111111112,0.9926848874598071
0.010116402020439924,0.997326530612245,0.9914930555555556,1.0,0.9986736334405145
0.010351024774804304,0.9973469387755102,0.9914930555555556,1.0,0.9987138263665596
0.010585647529168685,0.9973469387755102,0.9914930555555556,1.0,0.9987138263665596
0.010820270283533065,0.9973469387755102,0.9914930555555556,1.0,0.9987138263665596
0.011054893037897445,0.9973673469387755,0.9915798611111111,1.0,0.9987138263665596
0.011289515792261826,0.9973877551020408,0.9916666666666667,1.0,0.9987138263665596
0.011524138546626192,0.9974081632653061,0.9916666666666667,1.0,0.9987540192926045
0.011758761300990572,0.9974081632653061,0.9916666666666667,1.0,0.9987540192926045
0.011993384055354953,0.9974489795918368,0.9916666666666667,1.0,0.9988344051446946
0.012228006809719333,0.9974489795918368,0.9916666666666667,1.0,0.9988344051446946
0.012462629564083713,0.9974489795918368,0.9916666666666667,1.0,0.9988344051446946
0.012697252318448093,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.012931875072812474,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.013166497827176854,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.013401120581541234,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.013635743335905615,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.013870366090269995,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.014104988844634375,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.014339611598998755,0.9974693877551021,0.9917534722222222,1.0,0.9988344051446946
0.014574234353363136,0.9974897959183674,0.9917534722222222,1.0,0.9988745980707396
0.014808857107727516,0.9975102040816327,0.9918402777777777,1.0,0.9988745980707396
0.015043479862091882,0.9975102040816327,0.9918402777777777,1.0,0.9988745980707396
0.015278102616456263,0.9975102040816327,0.9918402777777777,1.0,0.9988745980707396
0.015512725370820643,0.9975102040816327,0.9918402777777777,1.0,0.9988745980707396
0.015747348125185023,0.9975102040816327,0.9918402777777777,1.0,0.9988745980707396
0.015981970879549404,0.9975102040816327,0.9918402777777777,1.0,0.9988745980707396
0.016216593633913784,0.997530612244898,0.9919270833333333,1.0,0.9988745980707396
0.016451216388278164,0.9975510204081632,0.9920138888888889,1.0,0.9988745980707396
0.016685839142642545,0.9975714285714286,0.9921006944444445,1.0,0.9988745980707396
0.016920461897006925,0.9975714285714286,0.9921006944444445,1.0,0.9988745980707396
0.017155084651371305,0.9975918367346939,0.9921006944444445,1.0,0.9989147909967846
0.017389707405735685,0.9975918367346939,0.9921006944444445,1.0,0.9989147909967846
0.017624330160100066,0.9975918367346939,0.9921006944444445,1.0,0.9989147909967846
0.017858952914464446,0.9975918367346939,0.9921006944444445,1.0,0.9989147909967846
0.018093575668828826,0.9975918367346939,0.9921006944444445,1.0,0.9989147909967846
0.018328198423193207,0.9976326530612245,0.9921875,1.0,0.9989549839228297
0.018562821177557573,0.9976326530612245,0.9921875,1.0,0.9989549839228297
0.018797443931921953,0.9976530612244898,0.9922743055555555,1.0,0.9989549839228297
0.019032066686286334,0.9976530612244898,0.9922743055555555,1.0,0.9989549839228297
0.019266689440650714,0.9976530612244898,0.9922743055555555,1.0,0.9989549839228297
0.019501312195015094,0.9976530612244898,0.9922743055555555,1.0,0.9989549839228297
0.019735934949379474,0.9976734693877551,0.9923611111111111,1.0,0.9989549839228297
0.019970557703743855,0.9976938775510205,0.9924479166666667,1.0,0.9989549839228297
0.020205180458108235,0.9976938775510205,0.9924479166666667,1.0,0.9989549839228297
0.020439803212472615,0.9976938775510205,0.9924479166666667,1.0,0.9989549839228297
0.020674425966836996,0.9977551020408163,0.9926215277777778,1.0,0.9989951768488746
0.020909048721201376,0.9977755102040816,0.9926215277777778,1.0,0.9990353697749197
0.021143671475565756,0.9978163265306123,0.9927083333333333,1.0,0.9990755627009648
0.021378294229930137,0.9978367346938776,0.9927951388888889,1.0,0.9990755627009648
0.021612916984294517,0.9978571428571429,0.9928819444444444,1.0,0.9990755627009648
0.021847539738658897,0.9978571428571429,0.9928819444444444,1.0,0.9990755627009648
0.022082162493023264,0.9978571428571429,0.9928819444444444,1.0,0.9990755627009648
0.022316785247387644,0.9978571428571429,0.9928819444444444,1.0,0.9990755627009648
0.022551408001752024,0.9978571428571429,0.9928819444444444,1.0,0.9990755627009648
0.022786030756116404,0.9978571428571429,0.9928819444444444,1.0,0.9990755627009648
0.023020653510480785,0.9978571428571429,0.9928819444444444,1.0,0.9990755627009648
0.023255276264845165,0.9978775510204082,0.9928819444444444,1.0,0.9991157556270097
0.023489899019209545,0.9978979591836735,0.99296875,1.0,0.9991157556270097
0.023724521773573926,0.9978979591836735,0.99296875,1.0,0.9991157556270097
0.023959144527938306,0.9978979591836735,0.99296875,1.0,0.9991157556270097
0.024193767282302686,0.9979183673469388,0.99296875,1.0,0.9991559485530548
0.024428390036667066,0.9979183673469388,0.99296875,1.0,0.9991559485530548
0.024663012791031447,0.997938775510204,0.99296875,1.0,0.9991961414790997
0.024897635545395827,0.9979591836734694,0.9930555555555556,1.0,0.9991961414790997
0.025132258299760207,0.9979795918367347,0.9931423611111111,1.0,0.9991961414790997
0.025366881054124574,0.9979795918367347,0.9931423611111111,1.0,0.9991961414790997
0.025601503808488968,0.998,0.9931423611111111,1.0,0.9992363344051448
0.025836126562853334,0.9980204081632653,0.9931423611111111,1.0,0.9992765273311898
0.02607074931721773,0.9980204081632653,0.9931423611111111,1.0,0.9992765273311898
0.026305372071582095,0.9980204081632653,0.9931423611111111,1.0,0.9992765273311898
0.02653999482594649,0.9980408163265306,0.9931423611111111,1.0,0.9993167202572348
0.026774617580310855,0.998061224489796,0.9931423611111111,1.0,0.9993569131832798
0.02700924033467525,0.9980816326530613,0.9932291666666666,1.0,0.9993569131832798
0.027243863089039616,0.9980816326530613,0.9932291666666666,1.0,0.9993569131832798
0.027478485843403982,0.9981224489795919,0.9934027777777777,1.0,0.9993569131832798
0.027713108597768377,0.9981428571428571,0.9934895833333334,1.0,0.9993569131832798
0.027947731352132743,0.9981428571428571,0.9934895833333334,1.0,0.9993569131832798
0.028182354106497137,0.9981428571428571,0.9934895833333334,1.0,0.9993569131832798
0.028416976860861504,0.9981632653061224,0.9935763888888889,1.0,0.9993569131832798
0.028651599615225898,0.9981632653061224,0.9935763888888889,1.0,0.9993569131832798
0.028886222369590264,0.9981836734693877,0.9936631944444444,1.0,0.9993569131832798
0.02912084512395466,0.9981836734693877,0.9936631944444444,1.0,0.9993569131832798
0.029355467878319025,0.9981836734693877,0.9936631944444444,1.0,0.9993569131832798
0.02959009063268342,0.9981836734693877,0.9936631944444444,1.0,0.9993569131832798
0.029824713387047785,0.9982040816326531,0.9936631944444444,1.0,0.9993971061093249
0.03005933614141218,0.9982448979591837,0.9936631944444444,1.0,0.9994774919614149
0.030293958895776546,0.9982448979591837,0.9936631944444444,1.0,0.9994774919614149
0.03052858165014094,0.998265306122449,0.99375,1.0,0.9994774919614149
0.030763204404505307,0.998265306122449,0.99375,1.0,0.9994774919614149
0.030997827158869673,0.998265306122449,0.99375,1.0,0.9994774919614149
0.031232449913234067,0.998265306122449,0.99375,1.0,0.9994774919614149
0.031467072667598434,0.998265306122449,0.99375,1.0,0.9994774919614149
0.03170169542196283,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.031936318176327194,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.03217094093069159,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.032405563685055955,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.03264018643942035,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.032874809193784715,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.03310943194814911,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.033344054702513476,0.9982857142857143,0.99375,1.0,0.9995176848874598
0.03357867745687787,0.998326530612245,0.9939236111111112,1.0,0.9995176848874598
0.033813300211242237,0.9983673469387755,0.9939236111111112,1.0,0.9995980707395499
0.03404792296560663,0.9983673469387755,0.9939236111111112,1.0,0.9995980707395499
0.034282545719971,0.9983673469387755,0.9939236111111112,1.0,0.9995980707395499
0.034517168474335364,0.9983673469387755,0.9939236111111112,1.0,0.9995980707395499
0.03475179122869976,0.9983877551020408,0.9940104166666667,1.0,0.9995980707395499
0.034986413983064124,0.9984081632653061,0.9940972222222222,1.0,0.9995980707395499
0.03522103673742852,0.9984285714285714,0.9941840277777778,1.0,0.9995980707395499
0.035455659491792885,0.9984285714285714,0.9941840277777778,1.0,0.9995980707395499
0.03569028224615728,0.9984489795918368,0.9942708333333333,1.0,0.9995980707395499
0.035924905000521645,0.9984489795918368,0.9942708333333333,1.0,0.9995980707395499
0.03615952775488604,0.9984489795918368,0.9942708333333333,1.0,0.9995980707395499
0.036394150509250406,0.9984489795918368,0.9942708333333333,1.0,0.9995980707395499
0.0366287732636148,0.9984489795918368,0.9942708333333333,1.0,0.9995980707395499
0.036863396017979166,0.9984897959183674,0.9944444444444445,1.0,0.9995980707395499
0.03709801877234356,0.9985102040816327,0.99453125,1.0,0.9995980707395499
0.03733264152670793,0.9985306122448979,0.99453125,1.0,0.9996382636655949
0.03756726428107232,0.9985306122448979,0.99453125,1.0,0.9996382636655949
0.03780188703543669,0.9985306122448979,0.99453125,1.0,0.9996382636655949
0.038036509789801054,0.9985510204081632,0.9946180555555556,1.0,0.9996382636655949
0.03827113254416545,0.9985510204081632,0.9946180555555556,1.0,0.9996382636655949
0.038505755298529815,0.9985510204081632,0.9946180555555556,1.0,0.9996382636655949
0.03874037805289421,0.9985714285714286,0.9947048611111111,1.0,0.9996382636655949
0.038975000807258575,0.9985714285714286,0.9947048611111111,1.0,0.9996382636655949
0.03920962356162297,0.9985714285714286,0.9947048611111111,1.0,0.9996382636655949
0.039444246315987336,0.9985714285714286,0.9947048611111111,1.0,0.9996382636655949
0.03967886907035173,0.9985918367346939,0.9947916666666666,1.0,0.9996382636655949
0.039913491824716096,0.9985918367346939,0.9947916666666666,1.0,0.9996382636655949
0.04014811457908049,0.9986326530612245,0.9948784722222223,1.0,0.9996784565916399
0.04038273733344486,0.9986530612244898,0.9949652777777778,1.0,0.9996784565916399
0.04061736008780925,0.9986530612244898,0.9949652777777778,1.0,0.9996784565916399
0.04085198284217362,0.9986734693877551,0.9950520833333333,1.0,0.9996784565916399
0.04108660559653801,0.9986734693877551,0.9950520833333333,1.0,0.9996784565916399
0.04132122835090238,0.9986734693877551,0.9950520833333333,1.0,0.9996784565916399
0.041555851105266745,0.9986938775510205,0.9950520833333333,1.0,0.999718649517685
0.04179047385963114,0.9987142857142858,0.9951388888888889,1.0,0.999718649517685
0.042025096613995505,0.9987142857142858,0.9951388888888889,1.0,0.999718649517685
0.0422597193683599,0.9987142857142858,0.9951388888888889,1.0,0.999718649517685
0.042494342122724266,0.9987142857142858,0.9951388888888889,1.0,0.999718649517685
0.04272896487708866,0.9987142857142858,0.9951388888888889,1.0,0.999718649517685
0.042963587631453026,0.9987142857142858,0.9951388888888889,1.0,0.999718649517685
0.04319821038581742,0.9987142857142858,0.9951388888888889,1.0,0.999718649517685
0.04343283314018179,0.998734693877551,0.9952256944444444,1.0,0.999718649517685
0.04366745589454618,0.9987551020408163,0.9952256944444444,1.0,0.99975884244373
0.04390207864891055,0.9987551020408163,0.9952256944444444,1.0,0.99975884244373
0.04413670140327494,0.9987755102040816,0.9953125,1.0,0.99975884244373
0.04437132415763931,0.9987755102040816,0.9953125,1.0,0.99975884244373
0.0446059469120037,0.9987755102040816,0.9953125,1.0,0.99975884244373
0.04484056966636807,0.9988163265306123,0.9954861111111111,1.0,0.99975884244373
0.045075192420732435,0.9988163265306123,0.9954861111111111,1.0,0.99975884244373
0.04530981517509683,0.9988163265306123,0.9954861111111111,1.0,0.99975884244373
0.045544437929461196,0.9988163265306123,0.9954861111111111,1.0,0.99975884244373
0.04577906068382559,0.9988163265306123,0.9954861111111111,1.0,0.99975884244373
0.046013683438189956,0.9988367346938776,0.9955729166666667,1.0,0.99975884244373
0.04624830619255435,0.9988367346938776,0.9955729166666667,1.0,0.99975884244373
0.04648292894691872,0.9988367346938776,0.9955729166666667,1.0,0.99975884244373
0.04671755170128311,0.9988367346938776,0.9955729166666667,1.0,0.99975884244373
0.04695217445564748,0.9988367346938776,0.9955729166666667,1.0,0.99975884244373
0.04718679721001187,0.9988367346938776,0.9955729166666667,1.0,0.99975884244373
0.04742141996437624,0.9988571428571429,0.9956597222222222,1.0,0.99975884244373
0.04765604271874063,0.9988571428571429,0.9956597222222222,1.0,0.99975884244373
0.047890665473105,0.9988775510204082,0.9957465277777777,1.0,0.99975884244373
0.04812528822746939,0.9988775510204082,0.9957465277777777,1.0,0.99975884244373
0.04835991098183376,0.9989183673469388,0.9959201388888889,1.0,0.99975884244373
0.048594533736198126,0.9989183673469388,0.9959201388888889,1.0,0.99975884244373
0.04882915649056252,0.998938775510204,0.9959201388888889,1.0,0.999799035369775
0.049063779244926886,0.998938775510204,0.9959201388888889,1.0,0.999799035369775
0.04929840199929128,0.9989591836734694,0.9960069444444445,1.0,0.999799035369775
0.04953302475365565,0.9989591836734694,0.9960069444444445,1.0,0.999799035369775
0.04976764750802004,0.999,0.9961805555555555,1.0,0.999799035369775
0.05000227026238441,0.999,0.9961805555555555,1.0,0.999799035369775
0.0502368930167488,0.999,0.9961805555555555,1.0,0.999799035369775
0.05047151577111317,0.999,0.9961805555555555,1.0,0.999799035369775
0.05070613852547756,0.999,0.9961805555555555,1.0,0.999799035369775
0.05094076127984193,0.999,0.9961805555555555,1.0,0.999799035369775
0.05117538403420632,0.999061224489796,0.9963541666666667,1.0,0.9998392282958201
0.05141000678857069,0.9990816326530613,0.9964409722222222,1.0,0.9998392282958201
0.05164462954293508,0.9990816326530613,0.9964409722222222,1.0,0.9998392282958201
0.05187925229729945,0.9991224489795919,0.9965277777777778,1.0,0.999879421221865
0.052113875051663816,0.9991428571428571,0.9965277777777778,1.0,0.9999196141479101
0.05234849780602821,0.9991428571428571,0.9965277777777778,1.0,0.9999196141479101
0.05258312056039258,0.9991428571428571,0.9965277777777778,1.0,0.9999196141479101
0.05281774331475697,0.9991428571428571,0.9965277777777778,1.0,0.9999196141479101
0.05305236606912134,0.9991632653061224,0.9966145833333333,1.0,0.9999196141479101
0.05328698882348573,0.9991632653061224,0.9966145833333333,1.0,0.9999196141479101
0.0535216115778501,0.9991836734693877,0.9967013888888889,1.0,0.9999196141479101
0.05375623433221449,0.9992040816326531,0.9967013888888889,1.0,0.999959807073955
0.05399085708657886,0.9992244897959184,0.9967881944444444,1.0,0.999959807073955
0.05422547984094325,0.9992244897959184,0.9967881944444444,1.0,0.999959807073955
0.05446010259530762,0.9992244897959184,0.9967881944444444,1.0,0.999959807073955
0.05469472534967201,0.9992448979591837,0.996875,1.0,0.999959807073955
0.05492934810403638,0.9992448979591837,0.996875,1.0,0.999959807073955
0.055163970858400774,0.999265306122449,0.9969618055555556,1.0,0.999959807073955
0.05539859361276514,0.999265306122449,0.9969618055555556,1.0,0.999959807073955
0.05563321636712951,0.9992857142857143,0.9970486111111111,1.0,0.999959807073955
0.0558678391214939,0.9993061224489797,0.9971354166666666,1.0,0.999959807073955
0.05610246187585827,0.999326530612245,0.9971354166666666,1.0,1.0
0.05633708463022266,0.9993469387755102,0.9972222222222222,1.0,1.0
0.05657170738458703,0.9993469387755102,0.9972222222222222,1.0,1.0
0.05680633013895142,0.9993469387755102,0.9972222222222222,1.0,1.0
0.05704095289331579,0.9993469387755102,0.9972222222222222,1.0,1.0
0.05727557564768018,0.9993673469387755,0.9973090277777777,1.0,1.0
0.05751019840204455,0.9993673469387755,0.9973090277777777,1.0,1.0
0.05774482115640894,0.9993673469387755,0.9973090277777777,1.0,1.0
0.05797944391077331,0.9993673469387755,0.9973090277777777,1.0,1.0
0.058214066665137704,0.9993877551020408,0.9973958333333334,1.0,1.0
0.05844868941950207,0.9993877551020408,0.9973958333333334,1.0,1.0
0.058683312173866464,0.9993877551020408,0.9973958333333334,1.0,1.0
0.05891793492823083,0.9993877551020408,0.9973958333333334,1.0,1.0
0.0591525576825952,0.9993877551020408,0.9973958333333334,1.0,1.0
0.05938718043695959,0.9993877551020408,0.9973958333333334,1.0,1.0
0.05962180319132396,0.9993877551020408,0.9973958333333334,1.0,1.0
0.05985642594568835,0.9993877551020408,0.9973958333333334,1.0,1.0
0.06009104870005272,0.9993877551020408,0.9973958333333334,1.0,1.0
0.06032567145441711,0.9994081632653061,0.9974826388888889,1.0,1.0
0.06056029420878148,0.9994693877551021,0.9977430555555555,1.0,1.0
0.06079491696314587,0.9994693877551021,0.9977430555555555,1.0,1.0
0.06102953971751024,0.9994693877551021,0.9977430555555555,1.0,1.0
0.061264162471874634,0.9994693877551021,0.9977430555555555,1.0,1.0
0.061498785226239,0.9994693877551021,0.9977430555555555,1.0,1.0
0.061733407980603394,0.9994693877551021,0.9977430555555555,1.0,1.0
0.06196803073496776,0.9994693877551021,0.9977430555555555,1.0,1.0
0.062202653489332155,0.9994693877551021,0.9977430555555555,1.0,1.0
0.06243727624369652,0.9994693877551021,0.9977430555555555,1.0,1.0
0.06267189899806089,0.9994693877551021,0.9977430555555555,1.0,1.0
0.06290652175242528,0.9994693877551021,0.9977430555555555,1.0,1.0
0.06314114450678965,0.9994897959183674,0.9978298611111112,1.0,1.0
0.06337576726115404,0.9994897959183674,0.9978298611111112,1.0,1.0
0.06361039001551841,0.9994897959183674,0.9978298611111112,1.0,1.0
0.0638450127698828,0.9994897959183674,0.9978298611111112,1.0,1.0
0.06407963552424717,0.9995102040816327,0.9979166666666667,1.0,1.0
0.06431425827861156,0.9995306122448979,0.9980034722222222,1.0,1.0
0.06454888103297593,0.9995510204081632,0.9980902777777778,1.0,1.0
0.06478350378734032,0.9995510204081632,0.9980902777777778,1.0,1.0
0.06501812654170469,0.9995714285714286,0.9981770833333333,1.0,1.0
0.06525274929606908,0.9996122448979592,0.9983506944444445,1.0,1.0
0.06548737205043345,0.9996122448979592,0.9983506944444445,1.0,1.0
0.06572199480479785,0.9996122448979592,0.9983506944444445,1.0,1.0
0.06595661755916221,0.9996122448979592,0.9983506944444445,1.0,1.0
0.06619124031352658,0.9996122448979592,0.9983506944444445,1.0,1.0
0.06642586306789097,0.9996122448979592,0.9983506944444445,1.0,1.0
0.06666048582225534,0.9996122448979592,0.9983506944444445,1.0,1.0
0.06689510857661973,0.9996122448979592,0.9983506944444445,1.0,1.0
0.0671297313309841,0.9996530612244898,0.9985243055555556,1.0,1.0
0.0673643540853485,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06759897683971286,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06783359959407725,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06806822234844162,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06830284510280601,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06853746785717038,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06877209061153478,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06900671336589914,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06924133612026354,0.9996530612244898,0.9985243055555556,1.0,1.0
0.0694759588746279,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06971058162899227,0.9996530612244898,0.9985243055555556,1.0,1.0
0.06994520438335666,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07017982713772103,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07041444989208542,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07064907264644979,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07088369540081418,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07111831815517855,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07135294090954294,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07158756366390731,0.9996938775510205,0.9986979166666666,1.0,1.0
0.0718221864182717,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07205680917263607,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07229143192700047,0.9996938775510205,0.9986979166666666,1.0,1.0
0.07252605468136483,0.999734693877551,0.9988715277777778,1.0,1.0
0.07276067743572923,0.999734693877551,0.9988715277777778,1.0,1.0
0.07299530019009359,0.9997551020408163,0.9989583333333333,1.0,1.0
0.07322992294445796,0.9997551020408163,0.9989583333333333,1.0,1.0
0.07346454569882235,0.9997551020408163,0.9989583333333333,1.0,1.0
0.07369916845318672,0.9997551020408163,0.9989583333333333,1.0,1.0
0.07393379120755111,0.9997551020408163,0.9989583333333333,1.0,1.0
0.07416841396191548,0.9997755102040816,0.9990451388888889,1.0,1.0
0.07440303671627987,0.9997755102040816,0.9990451388888889,1.0,1.0
0.07463765947064424,0.9997755102040816,0.9990451388888889,1.0,1.0
0.07487228222500864,0.9997755102040816,0.9990451388888889,1.0,1.0
0.075106904979373,0.9997755102040816,0.9990451388888889,1.0,1.0
0.0753415277337374,0.9997755102040816,0.9990451388888889,1.0,1.0
0.07557615048810176,0.9997755102040816,0.9990451388888889,1.0,1.0
0.07581077324246616,0.9997959183673469,0.9991319444444444,1.0,1.0
0.07604539599683052,0.9998163265306123,0.99921875,1.0,1.0
0.07628001875119492,0.9998163265306123,0.99921875,1.0,1.0
0.07651464150555928,0.9998163265306123,0.99921875,1.0,1.0
0.07674926425992365,0.9998163265306123,0.99921875,1.0,1.0
0.07698388701428804,0.9998163265306123,0.99921875,1.0,1.0
0.07721850976865241,0.9998163265306123,0.99921875,1.0,1.0
0.0774531325230168,0.9998163265306123,0.99921875,1.0,1.0
0.07768775527738117,0.9998163265306123,0.99921875,1.0,1.0
0.07792237803174556,0.9998163265306123,0.99921875,1.0,1.0
0.07815700078610993,0.9998163265306123,0.99921875,1.0,1.0
0.07839162354047433,0.9998367346938776,0.9993055555555556,1.0,1.0
0.07862624629483869,0.9998367346938776,0.9993055555555556,1.0,1.0
0.07886086904920309,0.9998367346938776,0.9993055555555556,1.0,1.0
0.07909549180356745,0.9998571428571429,0.9993923611111111,1.0,1.0
0.07933011455793185,0.9998571428571429,0.9993923611111111,1.0,1.0
0.07956473731229621,0.9998571428571429,0.9993923611111111,1.0,1.0
0.07979936006666061,0.9998571428571429,0.9993923611111111,1.0,1.0
0.08003398282102497,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08026860557538934,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08050322832975373,0.9998775510204082,0.9994791666666667,1.0,1.0
0.0807378510841181,0.9998775510204082,0.9994791666666667,1.0,1.0
0.0809724738384825,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08120709659284686,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08144171934721126,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08167634210157562,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08191096485594002,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08214558761030438,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08238021036466878,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08261483311903314,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08284945587339754,0.9998775510204082,0.9994791666666667,1.0,1.0
0.0830840786277619,0.9998775510204082,0.9994791666666667,1.0,1.0
0.0833187013821263,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08355332413649066,0.9998775510204082,0.9994791666666667,1.0,1.0
0.08378794689085506,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08402256964521942,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08425719239958379,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08449181515394819,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08472643790831255,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08496106066267695,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08519568341704131,0.9998979591836735,0.9995659722222222,1.0,1.0
0.0854303061714057,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08566492892577007,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08589955168013447,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08613417443449883,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08636879718886323,0.9998979591836735,0.9995659722222222,1.0,1.0
0.0866034199432276,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08683804269759199,0.9998979591836735,0.9995659722222222,1.0,1.0
0.08707266545195635,0.9999183673469388,0.9996527777777777,1.0,1.0
0.08730728820632075,0.9999183673469388,0.9996527777777777,1.0,1.0
0.08754191096068512,0.9999183673469388,0.9996527777777777,1.0,1.0
0.08777653371504948,0.9999183673469388,0.9996527777777777,1.0,1.0
0.08801115646941388,0.9999183673469388,0.9996527777777777,1.0,1.0
0.08824577922377824,0.9999183673469388,0.9996527777777777,1.0,1.0
0.08848040197814264,0.9999183673469388,0.9996527777777777,1.0,1.0
0.088715024732507,0.9999183673469388,0.9996527777777777,1.0,1.0
0.0889496474868714,0.9999183673469388,0.9996527777777777,1.0,1.0
0.08918427024123576,0.999938775510204,0.9997395833333333,1.0,1.0
0.08941889299560016,0.999938775510204,0.9997395833333333,1.0,1.0
0.08965351574996452,0.999938775510204,0.9997395833333333,1.0,1.0
0.08988813850432892,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09012276125869328,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09035738401305768,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09059200676742205,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09082662952178644,0.9999591836734694,0.9998263888888889,1.0,1.0
0.0910612522761508,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09129587503051517,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09153049778487957,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09176512053924393,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09199974329360833,0.9999591836734694,0.9998263888888889,1.0,1.0
0.0922343660479727,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09246898880233709,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09270361155670145,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09293823431106585,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09317285706543021,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09340747981979461,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09364210257415898,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09387672532852337,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09411134808288774,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09434597083725213,0.9999591836734694,0.9998263888888889,1.0,1.0
0.0945805935916165,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09481521634598086,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09504983910034526,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09528446185470962,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09551908460907402,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09575370736343838,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09598833011780278,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09622295287216714,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09645757562653154,0.9999591836734694,0.9998263888888889,1.0,1.0
0.0966921983808959,0.9999591836734694,0.9998263888888889,1.0,1.0
0.0969268211352603,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09716144388962467,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09739606664398906,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09763068939835343,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09786531215271782,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09809993490708219,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09833455766144655,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09856918041581095,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09880380317017531,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09903842592453971,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09927304867890407,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09950767143326847,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09974229418763284,0.9999591836734694,0.9998263888888889,1.0,1.0
0.09997691694199723,0.9999591836734694,0.9998263888888889,1.0,1.0
0.1002115396963616,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10044616245072599,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10068078520509036,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10091540795945475,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10115003071381912,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10138465346818351,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10161927622254788,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10185389897691224,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10208852173127664,0.9999591836734694,0.9998263888888889,1.0,1.0
0.102323144485641,0.9999591836734694,0.9998263888888889,1.0,1.0
0.1025577672400054,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10279238999436976,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10302701274873416,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10326163550309853,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10349625825746292,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10373088101182729,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10396550376619168,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10420012652055605,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10443474927492044,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10466937202928481,0.9999591836734694,0.9998263888888889,1.0,1.0
0.1049039947836492,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10513861753801357,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10537324029237793,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10560786304674233,0.9999591836734694,0.9998263888888889,1.0,1.0
0.1058424858011067,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10607710855547109,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10631173130983546,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10654635406419985,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10678097681856422,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10701559957292861,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10725022232729298,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10748484508165737,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10771946783602174,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10795409059038613,0.9999591836734694,0.9998263888888889,1.0,1.0
0.1081887133447505,0.9999591836734694,0.9998263888888889,1.0,1.0
0.10842333609911489,0.9999795918367347,0.9999131944444445,1.0,1.0
0.10865795885347926,0.9999795918367347,0.9999131944444445,1.0,1.0
0.10889258160784362,0.9999795918367347,0.9999131944444445,1.0,1.0
0.10912720436220802,0.9999795918367347,0.9999131944444445,1.0,1.0
0.10936182711657239,1.0,1.0,1.0,1.0


==> cdf_mulp3.dat <==
,MULP
-4.052185473769683,0.0009950248756218905
-3.6145893156514153,0.0029850746268656712
-3.176993157533148,0.011940298507462685
-2.739396999414881,0.03283582089552239
-2.301800841296613,0.05373134328358209
-1.8642046831783459,0.08159203980099503
-1.4266085250600784,0.10646766169154229
-0.9890123669418109,0.13034825870646766
-0.5514162088235435,0.15124378109452735
-0.11382005070527601,0.17213930348258705
-0.08250715874171899,0.17313432835820894
-0.08153918176930731,0.17313432835820894
-0.08057120479689563,0.17313432835820894
-0.07960322782448395,0.17313432835820894
-0.07863525085207226,0.17313432835820894
-0.07766727387966059,0.17313432835820894
-0.07669929690724892,0.17313432835820894
-0.07573131993483723,0.17313432835820894
-0.07476334296242555,0.17313432835820894
-0.07379536599001386,0.17313432835820894
-0.07282738901760219,0.17313432835820894
-0.0718594120451905,0.17313432835820894
-0.07089143507277883,0.17313432835820894
-0.06992345810036715,0.17412935323383083
-0.06895548112795546,0.17512437810945272
-0.06798750415554379,0.17512437810945272
-0.0670195271831321,0.17512437810945272
-0.06605155021072043,0.17512437810945272
-0.06508357323830874,0.1761194029850746
-0.06411559626589707,0.1761194029850746
-0.06314761929348539,0.1761194029850746
-0.0621796423210737,0.1761194029850746
-0.06121166534866203,0.1771144278606965
-0.06024368837625035,0.1771144278606965
-0.059275711403838666,0.1771144278606965
-0.05830773443142699,0.1771144278606965
-0.0573397574590153,0.1771144278606965
-0.05637178048660363,0.1771144278606965
-0.05540380351419195,0.1781094527363184
-0.054435826541780266,0.1781094527363184
-0.053467849569368585,0.1791044776119403
-0.052499872596956904,0.1791044776119403
-0.05153189562454523,0.1791044776119403
-0.05056391865213355,0.1791044776119403
-0.04959594167972187,0.1791044776119403
-0.048627964707310185,0.1791044776119403
-0.047659987734898504,0.1791044776119403
-0.04669201076248682,0.1791044776119403
-0.04572403379007515,0.1791044776119403
-0.04475605681766347,0.1791044776119403
-0.043788079845251786,0.1791044776119403
-0.042820102872840105,0.1791044776119403
-0.04185212590042842,0.1791044776119403
-0.04088414892801674,0.18009950248756218
-0.03991617195560507,0.18009950248756218
-0.038948194983193386,0.18109452736318407
-0.037980218010781705,0.18109452736318407
-0.037012241038370024,0.18109452736318407
-0.03604426406595834,0.18109452736318407
-0.03507628709354666,0.18109452736318407
-0.03410831012113499,0.18109452736318407
-0.033140333148723305,0.18109452736318407
-0.032172356176311624,0.18208955223880596
-0.031204379203899943,0.18208955223880596
-0.03023640223148826,0.18208955223880596
-0.02926842525907658,0.18208955223880596
-0.028300448286664906,0.18208955223880596
-0.027332471314253225,0.18208955223880596
-0.026364494341841543,0.18308457711442785
-0.025396517369429862,0.18308457711442785
-0.02442854039701818,0.18308457711442785
-0.0234605634246065,0.18308457711442785
-0.022492586452194825,0.18308457711442785
-0.021524609479783144,0.18308457711442785
-0.020556632507371463,0.18308457711442785
-0.01958865553495978,0.18308457711442785
-0.018620678562548107,0.18407960199004975
-0.01765270159013642,0.18407960199004975
-0.016684724617724744,0.18407960199004975
-0.015716747645313056,0.18407960199004975
-0.014748770672901382,0.18407960199004975
-0.013780793700489707,0.18507462686567164
-0.01281281672807802,0.18507462686567164
-0.011844839755666345,0.18507462686567164
-0.010876862783254657,0.18706467661691542
-0.009908885810842982,0.1880597014925373
-0.008940908838431308,0.1880597014925373
-0.00797293186601962,0.191044776119403
-0.007004954893607945,0.19502487562189053
-0.006036977921196257,0.20199004975124377
-0.005069000948784583,0.21194029850746268
-0.0041010239763728945,0.23880597014925373
-0.00313304700396122,0.2676616915422885
-0.002165070031549546,0.3104477611940298
-0.0011970930591378576,0.3840796019900497
-0.00022911608672618322,0.47363184079601983
0.000738860885685505,0.5910447761194029
0.0017068378580971794,0.6726368159203979
0.0026748148305088537,0.7462686567164178
0.003642791802920542,0.8089552238805969
0.004610768775332216,0.8656716417910447
0.0055787457477439045,0.9054726368159203
0.006546722720155579,0.9373134328358208
0.007514699692567267,0.9651741293532338
0.008482676664978941,0.9880597014925372
0.009450653637390616,1.0


==> cdf_rsma3.dat <==
,RSMA
-1.2768509644953205,0.0009950248756218905
-1.0439885749597648,0.001990049751243781
-0.8111261854242091,0.0029850746268656712
-0.5782637958886534,0.004975124378109453
-0.3454014063530977,0.009950248756218904
-0.11253901681754197,0.015920398009950248
-0.06521836594932218,0.01691542288557214
-0.06444977177203533,0.01691542288557214
-0.06368117759474849,0.01691542288557214
-0.06291258341746164,0.01691542288557214
-0.0621439892401748,0.01691542288557214
-0.06137539506288795,0.01691542288557214
-0.06060680088560111,0.01691542288557214
-0.059838206708314266,0.01691542288557214
-0.05906961253102742,0.01691542288557214
-0.058301018353740575,0.01691542288557214
-0.05753242417645373,0.01691542288557214
-0.05676382999916689,0.01691542288557214
-0.05599523582188004,0.01691542288557214
-0.0552266416445932,0.01691542288557214
-0.054458047467306356,0.01691542288557214
-0.053689453290019507,0.01691542288557214
-0.052920859112732664,0.01691542288557214
-0.05215226493544582,0.01691542288557214
-0.05138367075815897,0.01691542288557214
-0.05061507658087213,0.01691542288557214
-0.04984648240358529,0.01691542288557214
-0.04907788822629844,0.01691542288557214
-0.048309294049011596,0.01791044776119403
-0.047540699871724754,0.01791044776119403
-0.046772105694437904,0.01890547263681592
-0.04600351151715106,0.01890547263681592
-0.04523491733986422,0.01890547263681592
-0.04446632316257737,0.01890547263681592
-0.04369772898529053,0.01890547263681592
-0.042929134808003686,0.01890547263681592
-0.042160540630716836,0.01890547263681592
-0.041391946453429994,0.01890547263681592
-0.04062335227614315,0.01890547263681592
-0.0398547580988563,0.01890547263681592
-0.03908616392156946,0.01890547263681592
-0.03831756974428262,0.01890547263681592
-0.03754897556699577,0.01890547263681592
-0.036780381389708926,0.01890547263681592
-0.03601178721242208,0.01890547263681592
-0.035243193035135234,0.01890547263681592
-0.03447459885784839,0.01890547263681592
-0.03370600468056155,0.01890547263681592
-0.0329374105032747,0.01890547263681592
-0.03216881632598786,0.01890547263681592
-0.031400222148701015,0.01890547263681592
-0.030631627971414166,0.01890547263681592
-0.029863033794127324,0.01890547263681592
-0.02909443961684048,0.01890547263681592
-0.028325845439553632,0.01890547263681592
-0.02755725126226679,0.01890547263681592
-0.026788657084979947,0.01890547263681592
-0.026020062907693098,0.01890547263681592
-0.025251468730406255,0.01890547263681592
-0.024482874553119413,0.01890547263681592
-0.023714280375832564,0.01890547263681592
-0.02294568619854572,0.01890547263681592
-0.02217709202125888,0.01890547263681592
-0.02140849784397203,0.01890547263681592
-0.020639903666685187,0.01890547263681592
-0.019871309489398345,0.01890547263681592
-0.019102715312111496,0.01890547263681592
-0.018334121134824653,0.01990049751243781
-0.01756552695753781,0.020895522388059702
-0.01679693278025096,0.020895522388059702
-0.01602833860296412,0.020895522388059702
-0.015259744425677277,0.020895522388059702
-0.014491150248390428,0.02189054726368159
-0.013722556071103585,0.022885572139303482
-0.012953961893816743,0.023880597014925373
-0.012185367716529893,0.023880597014925373
-0.011416773539243051,0.023880597014925373
-0.010648179361956209,0.023880597014925373
-0.00987958518466936,0.028855721393034824
-0.009110991007382517,0.03383084577114428
-0.008342396830095675,0.03781094527363184
-0.007573802652808825,0.045771144278606964
-0.006805208475521983,0.04975124378109452
-0.006036614298235141,0.0626865671641791
-0.005268020120948291,0.072636815920398
-0.004499425943661449,0.09154228855721393
-0.0037308317663746066,0.11343283582089551
-0.0029622375890877573,0.1462686567164179
-0.002193643411800922,0.1890547263681592
-0.0014250492345140725,0.25472636815920396
-0.0006564550572272232,0.33134328358208953
0.00011213912005961224,0.46069651741293527
0.0008807332973464616,0.5791044776119403
0.0016493274746333109,0.6796019900497512
0.0024179216519201463,0.7512437810945273
0.0031865158292069956,0.8129353233830845
0.003955110006493845,0.8786069651741293
0.00472370418378068,0.917412935323383
0.00549229836106753,0.9512437810945272
0.006260892538354379,0.9771144278606965
0.007029486715641214,0.9890547263681592
0.007798080892928064,0.9980099502487562
0.008566675070214913,1.0

